Path Guiding for Wavefront Path Tracing: A Memory Efficient Approach for GPU Path Tracers

We propose a path-guiding algorithm to be incorporated into the wavefront style of path tracers (WFPTs). As WFPTs are primarily implemented on graphics processing units (GPUs), the proposed method aims to leverage the capabilities of the GPUs and reduce the hierarchical data structure and memory usage typically required for such techniques. To achieve this, our algorithm only stores the radiant exitance on a single global sparse voxel octree (SVO) data structure. Probability density functions required to guide the rays are generated on-the-fly using this data structure. The proposed approach reduces the scene-related persistent memory requirements compared to other path-guiding techniques while producing similar or better results depending on scene characteristics. To our knowledge, our algorithm is the first one that incorporates path guiding into a WFPT.

==> figures/graphs/door-method-data.txt <==
Sample	PT	WFPG	WFPG_lin	WFPG_quad	WFPG_onetwo	WFPG_discardfirst	WFPG_ptfirst
1.00E+00	5.51E-01	5.83E-01	5.83E-01	5.83E-01	5.83E-01	6.56E-01	5.51E-01
2.00E+00	4.89E-01	4.35E-01	4.22E-01	4.22E-01	4.22E-01	4.33E-01	4.13E-01
3.00E+00	4.48E-01	3.79E-01	3.67E-01	3.68E-01	3.67E-01	3.70E-01	3.59E-01
4.00E+00	4.18E-01	3.47E-01	3.38E-01	3.46E-01	3.37E-01	3.37E-01	3.28E-01
5.00E+00	3.96E-01	3.25E-01	3.18E-01	3.36E-01	3.16E-01	3.16E-01	3.06E-01
6.00E+00	3.78E-01	3.09E-01	3.03E-01	3.19E-01	3.00E-01	3.00E-01	2.90E-01
7.00E+00	3.63E-01	2.96E-01	2.90E-01	3.04E-01	2.88E-01	2.87E-01	2.77E-01
8.00E+00	3.51E-01	2.85E-01	2.79E-01	2.91E-01	2.77E-01	2.77E-01	2.67E-01
9.00E+00	3.41E-01	2.75E-01	2.70E-01	2.80E-01	2.68E-01	2.67E-01	2.58E-01
1.00E+01	3.32E-01	2.67E-01	2.62E-01	2.71E-01	2.60E-01	2.60E-01	2.49E-01
1.10E+01	3.24E-01	2.60E-01	2.55E-01	2.63E-01	2.54E-01	2.53E-01	2.42E-01
1.20E+01	3.17E-01	2.54E-01	2.49E-01	2.56E-01	2.47E-01	2.46E-01	2.36E-01
1.30E+01	3.11E-01	2.48E-01	2.43E-01	2.49E-01	2.42E-01	2.41E-01	2.31E-01
1.40E+01	3.05E-01	2.42E-01	2.38E-01	2.44E-01	2.36E-01	2.36E-01	2.26E-01
1.50E+01	3.00E-01	2.37E-01	2.33E-01	2.38E-01	2.32E-01	2.31E-01	2.21E-01
1.60E+01	2.96E-01	2.33E-01	2.29E-01	2.34E-01	2.28E-01	2.27E-01	2.16E-01
1.70E+01	2.91E-01	2.29E-01	2.25E-01	2.29E-01	2.23E-01	2.23E-01	2.12E-01
1.80E+01	2.87E-01	2.25E-01	2.21E-01	2.25E-01	2.20E-01	2.19E-01	2.09E-01
1.90E+01	2.83E-01	2.21E-01	2.17E-01	2.21E-01	2.16E-01	2.16E-01	2.05E-01
2.00E+01	2.80E-01	2.17E-01	2.14E-01	2.18E-01	2.13E-01	2.12E-01	2.02E-01
2.10E+01	2.77E-01	2.14E-01	2.11E-01	2.15E-01	2.10E-01	2.09E-01	1.99E-01
2.20E+01	2.74E-01	2.11E-01	2.08E-01	2.11E-01	2.07E-01	2.06E-01	1.96E-01
2.30E+01	2.70E-01	2.08E-01	2.05E-01	2.09E-01	2.05E-01	2.04E-01	1.94E-01
2.40E+01	2.68E-01	2.06E-01	2.03E-01	2.06E-01	2.02E-01	2.01E-01	1.91E-01
2.50E+01	2.65E-01	2.03E-01	2.00E-01	2.03E-01	1.99E-01	1.99E-01	1.88E-01
2.60E+01	2.62E-01	2.01E-01	1.98E-01	2.01E-01	1.97E-01	1.96E-01	1.86E-01
2.70E+01	2.60E-01	1.98E-01	1.96E-01	1.98E-01	1.95E-01	1.94E-01	1.84E-01
2.80E+01	2.58E-01	1.96E-01	1.93E-01	1.96E-01	1.93E-01	1.92E-01	1.82E-01
2.90E+01	2.56E-01	1.94E-01	1.91E-01	1.94E-01	1.91E-01	1.90E-01	1.80E-01
3.00E+01	2.53E-01	1.92E-01	1.90E-01	1.92E-01	1.89E-01	1.88E-01	1.78E-01
3.10E+01	2.51E-01	1.90E-01	1.88E-01	1.90E-01	1.87E-01	1.86E-01	1.76E-01
3.20E+01	2.49E-01	1.88E-01	1.86E-01	1.88E-01	1.85E-01	1.84E-01	1.75E-01
3.30E+01	2.48E-01	1.86E-01	1.84E-01	1.86E-01	1.83E-01	1.83E-01	1.73E-01
3.40E+01	2.46E-01	1.84E-01	1.82E-01	1.84E-01	1.82E-01	1.81E-01	1.71E-01
3.50E+01	2.44E-01	1.82E-01	1.81E-01	1.82E-01	1.80E-01	1.79E-01	1.70E-01
3.60E+01	2.42E-01	1.81E-01	1.79E-01	1.81E-01	1.79E-01	1.78E-01	1.68E-01
3.70E+01	2.41E-01	1.79E-01	1.77E-01	1.79E-01	1.77E-01	1.76E-01	1.67E-01
3.80E+01	2.39E-01	1.78E-01	1.76E-01	1.77E-01	1.75E-01	1.75E-01	1.65E-01
3.90E+01	2.38E-01	1.76E-01	1.75E-01	1.76E-01	1.74E-01	1.74E-01	1.64E-01
4.00E+01	2.36E-01	1.75E-01	1.73E-01	1.75E-01	1.73E-01	1.72E-01	1.62E-01
4.10E+01	2.34E-01	1.73E-01	1.72E-01	1.73E-01	1.71E-01	1.71E-01	1.61E-01
4.20E+01	2.33E-01	1.72E-01	1.71E-01	1.72E-01	1.70E-01	1.70E-01	1.60E-01
4.30E+01	2.32E-01	1.71E-01	1.69E-01	1.71E-01	1.69E-01	1.68E-01	1.59E-01
4.40E+01	2.30E-01	1.69E-01	1.68E-01	1.69E-01	1.67E-01	1.67E-01	1.58E-01
4.50E+01	2.29E-01	1.68E-01	1.67E-01	1.68E-01	1.66E-01	1.66E-01	1.56E-01
4.60E+01	2.28E-01	1.67E-01	1.66E-01	1.67E-01	1.65E-01	1.65E-01	1.55E-01
4.70E+01	2.26E-01	1.66E-01	1.65E-01	1.66E-01	1.64E-01	1.64E-01	1.54E-01
4.80E+01	2.25E-01	1.65E-01	1.64E-01	1.65E-01	1.63E-01	1.63E-01	1.53E-01
4.90E+01	2.24E-01	1.64E-01	1.63E-01	1.64E-01	1.62E-01	1.62E-01	1.52E-01
5.00E+01	2.23E-01	1.63E-01	1.62E-01	1.63E-01	1.61E-01	1.60E-01	1.51E-01
5.10E+01	2.22E-01	1.62E-01	1.61E-01	1.62E-01	1.60E-01	1.59E-01	1.50E-01
5.20E+01	2.21E-01	1.61E-01	1.60E-01	1.61E-01	1.59E-01	1.59E-01	1.49E-01
5.30E+01	2.20E-01	1.60E-01	1.59E-01	1.60E-01	1.58E-01	1.58E-01	1.48E-01
5.40E+01	2.19E-01	1.59E-01	1.58E-01	1.58E-01	1.57E-01	1.57E-01	1.47E-01
5.50E+01	2.18E-01	1.58E-01	1.57E-01	1.58E-01	1.56E-01	1.56E-01	1.47E-01
5.60E+01	2.17E-01	1.57E-01	1.56E-01	1.57E-01	1.55E-01	1.55E-01	1.46E-01
5.70E+01	2.16E-01	1.56E-01	1.55E-01	1.56E-01	1.54E-01	1.54E-01	1.45E-01
5.80E+01	2.15E-01	1.55E-01	1.54E-01	1.55E-01	1.54E-01	1.53E-01	1.44E-01
5.90E+01	2.14E-01	1.54E-01	1.53E-01	1.54E-01	1.53E-01	1.52E-01	1.43E-01
6.00E+01	2.13E-01	1.53E-01	1.52E-01	1.53E-01	1.52E-01	1.52E-01	1.43E-01
6.10E+01	2.12E-01	1.53E-01	1.52E-01	1.52E-01	1.51E-01	1.51E-01	1.42E-01
6.20E+01	2.11E-01	1.52E-01	1.51E-01	1.52E-01	1.50E-01	1.50E-01	1.41E-01
6.30E+01	2.10E-01	1.51E-01	1.50E-01	1.51E-01	1.50E-01	1.49E-01	1.40E-01
6.40E+01	2.09E-01	1.50E-01	1.49E-01	1.50E-01	1.49E-01	1.48E-01	1.40E-01
6.50E+01	2.09E-01	1.49E-01	1.48E-01	1.49E-01	1.48E-01	1.48E-01	1.39E-01
6.60E+01	2.08E-01	1.49E-01	1.48E-01	1.48E-01	1.47E-01	1.47E-01	1.38E-01
6.70E+01	2.07E-01	1.48E-01	1.47E-01	1.48E-01	1.47E-01	1.46E-01	1.37E-01
6.80E+01	2.06E-01	1.47E-01	1.46E-01	1.47E-01	1.46E-01	1.45E-01	1.37E-01
6.90E+01	2.05E-01	1.46E-01	1.46E-01	1.46E-01	1.45E-01	1.45E-01	1.36E-01
7.00E+01	2.05E-01	1.46E-01	1.45E-01	1.46E-01	1.45E-01	1.44E-01	1.36E-01
7.10E+01	2.04E-01	1.45E-01	1.44E-01	1.45E-01	1.44E-01	1.44E-01	1.35E-01
7.20E+01	2.03E-01	1.44E-01	1.44E-01	1.44E-01	1.43E-01	1.43E-01	1.34E-01
7.30E+01	2.03E-01	1.44E-01	1.43E-01	1.44E-01	1.43E-01	1.42E-01	1.34E-01
7.40E+01	2.02E-01	1.43E-01	1.42E-01	1.43E-01	1.42E-01	1.42E-01	1.33E-01
7.50E+01	2.01E-01	1.43E-01	1.42E-01	1.42E-01	1.42E-01	1.41E-01	1.33E-01
7.60E+01	2.00E-01	1.42E-01	1.41E-01	1.42E-01	1.41E-01	1.40E-01	1.32E-01
7.70E+01	2.00E-01	1.41E-01	1.41E-01	1.41E-01	1.40E-01	1.40E-01	1.32E-01
7.80E+01	1.99E-01	1.41E-01	1.40E-01	1.41E-01	1.40E-01	1.39E-01	1.31E-01
7.90E+01	1.98E-01	1.40E-01	1.39E-01	1.40E-01	1.39E-01	1.39E-01	1.31E-01
8.00E+01	1.98E-01	1.40E-01	1.39E-01	1.39E-01	1.39E-01	1.38E-01	1.30E-01
8.10E+01	1.97E-01	1.39E-01	1.38E-01	1.39E-01	1.38E-01	1.38E-01	1.30E-01
8.20E+01	1.96E-01	1.38E-01	1.38E-01	1.38E-01	1.38E-01	1.37E-01	1.29E-01
8.30E+01	1.96E-01	1.38E-01	1.37E-01	1.38E-01	1.37E-01	1.37E-01	1.28E-01
8.40E+01	1.95E-01	1.37E-01	1.37E-01	1.37E-01	1.36E-01	1.36E-01	1.28E-01
8.50E+01	1.95E-01	1.37E-01	1.36E-01	1.37E-01	1.36E-01	1.35E-01	1.28E-01
8.60E+01	1.94E-01	1.36E-01	1.36E-01	1.36E-01	1.35E-01	1.35E-01	1.27E-01
8.70E+01	1.93E-01	1.36E-01	1.35E-01	1.35E-01	1.35E-01	1.34E-01	1.27E-01
8.80E+01	1.93E-01	1.35E-01	1.35E-01	1.35E-01	1.35E-01	1.34E-01	1.26E-01
8.90E+01	1.92E-01	1.35E-01	1.34E-01	1.34E-01	1.34E-01	1.33E-01	1.26E-01
9.00E+01	1.92E-01	1.34E-01	1.34E-01	1.34E-01	1.34E-01	1.33E-01	1.25E-01
9.10E+01	1.91E-01	1.34E-01	1.33E-01	1.33E-01	1.33E-01	1.32E-01	1.25E-01
9.20E+01	1.91E-01	1.33E-01	1.33E-01	1.33E-01	1.33E-01	1.32E-01	1.24E-01
9.30E+01	1.90E-01	1.33E-01	1.32E-01	1.32E-01	1.32E-01	1.32E-01	1.24E-01
9.40E+01	1.90E-01	1.32E-01	1.32E-01	1.32E-01	1.32E-01	1.31E-01	1.23E-01
9.50E+01	1.89E-01	1.32E-01	1.31E-01	1.32E-01	1.31E-01	1.31E-01	1.23E-01
9.60E+01	1.88E-01	1.31E-01	1.31E-01	1.31E-01	1.31E-01	1.30E-01	1.22E-01
9.70E+01	1.88E-01	1.31E-01	1.30E-01	1.31E-01	1.30E-01	1.30E-01	1.22E-01
9.80E+01	1.87E-01	1.31E-01	1.30E-01	1.30E-01	1.30E-01	1.29E-01	1.22E-01
9.90E+01	1.87E-01	1.30E-01	1.30E-01	1.30E-01	1.29E-01	1.29E-01	1.21E-01
1.00E+02	1.86E-01	1.30E-01	1.29E-01	1.29E-01	1.29E-01	1.28E-01	1.21E-01
1.01E+02	1.86E-01	1.29E-01	1.29E-01	1.29E-01	1.29E-01	1.28E-01	1.20E-01
1.02E+02	1.85E-01	1.29E-01	1.28E-01	1.29E-01	1.28E-01	1.28E-01	1.20E-01
1.03E+02	1.85E-01	1.28E-01	1.28E-01	1.28E-01	1.28E-01	1.27E-01	1.20E-01
1.04E+02	1.84E-01	1.28E-01	1.28E-01	1.28E-01	1.27E-01	1.27E-01	1.19E-01
1.05E+02	1.84E-01	1.28E-01	1.27E-01	1.27E-01	1.27E-01	1.27E-01	1.19E-01
1.06E+02	1.84E-01	1.27E-01	1.27E-01	1.27E-01	1.27E-01	1.26E-01	1.18E-01
1.07E+02	1.83E-01	1.27E-01	1.26E-01	1.27E-01	1.26E-01	1.26E-01	1.18E-01
1.08E+02	1.83E-01	1.27E-01	1.26E-01	1.26E-01	1.26E-01	1.25E-01	1.18E-01
1.09E+02	1.82E-01	1.26E-01	1.26E-01	1.26E-01	1.25E-01	1.25E-01	1.17E-01
1.10E+02	1.82E-01	1.26E-01	1.25E-01	1.26E-01	1.25E-01	1.25E-01	1.17E-01
1.11E+02	1.81E-01	1.25E-01	1.25E-01	1.25E-01	1.25E-01	1.24E-01	1.17E-01
1.12E+02	1.81E-01	1.25E-01	1.24E-01	1.25E-01	1.24E-01	1.24E-01	1.16E-01
1.13E+02	1.81E-01	1.25E-01	1.24E-01	1.24E-01	1.24E-01	1.23E-01	1.16E-01
1.14E+02	1.80E-01	1.24E-01	1.24E-01	1.24E-01	1.24E-01	1.23E-01	1.16E-01
1.15E+02	1.80E-01	1.24E-01	1.23E-01	1.24E-01	1.23E-01	1.23E-01	1.15E-01
1.16E+02	1.79E-01	1.23E-01	1.23E-01	1.23E-01	1.23E-01	1.22E-01	1.15E-01
1.17E+02	1.79E-01	1.23E-01	1.23E-01	1.23E-01	1.23E-01	1.22E-01	1.15E-01
1.18E+02	1.78E-01	1.23E-01	1.22E-01	1.23E-01	1.22E-01	1.22E-01	1.14E-01
1.19E+02	1.78E-01	1.22E-01	1.22E-01	1.22E-01	1.22E-01	1.21E-01	1.14E-01
1.20E+02	1.78E-01	1.22E-01	1.22E-01	1.22E-01	1.22E-01	1.21E-01	1.14E-01
1.21E+02	1.77E-01	1.22E-01	1.21E-01	1.22E-01	1.21E-01	1.21E-01	1.13E-01
1.22E+02	1.77E-01	1.21E-01	1.21E-01	1.21E-01	1.21E-01	1.20E-01	1.13E-01
1.23E+02	1.76E-01	1.21E-01	1.21E-01	1.21E-01	1.21E-01	1.20E-01	1.13E-01
1.24E+02	1.76E-01	1.21E-01	1.20E-01	1.21E-01	1.20E-01	1.20E-01	1.12E-01
1.25E+02	1.76E-01	1.20E-01	1.20E-01	1.20E-01	1.20E-01	1.20E-01	1.12E-01
1.26E+02	1.75E-01	1.20E-01	1.20E-01	1.20E-01	1.20E-01	1.19E-01	1.12E-01
1.27E+02	1.75E-01	1.20E-01	1.19E-01	1.20E-01	1.19E-01	1.19E-01	1.12E-01
1.28E+02	1.74E-01	1.20E-01	1.19E-01	1.20E-01	1.19E-01	1.19E-01	1.11E-01
1.29E+02	1.74E-01	1.19E-01	1.19E-01	1.19E-01	1.19E-01	1.18E-01	1.11E-01
1.30E+02	1.74E-01	1.19E-01	1.18E-01	1.19E-01	1.19E-01	1.18E-01	1.11E-01
1.31E+02	1.73E-01	1.19E-01	1.18E-01	1.19E-01	1.18E-01	1.18E-01	1.10E-01
1.32E+02	1.73E-01	1.18E-01	1.18E-01	1.18E-01	1.18E-01	1.17E-01	1.10E-01
1.33E+02	1.73E-01	1.18E-01	1.18E-01	1.18E-01	1.18E-01	1.17E-01	1.10E-01
1.34E+02	1.72E-01	1.18E-01	1.17E-01	1.18E-01	1.17E-01	1.17E-01	1.10E-01
1.35E+02	1.72E-01	1.17E-01	1.17E-01	1.17E-01	1.17E-01	1.17E-01	1.09E-01
1.36E+02	1.72E-01	1.17E-01	1.17E-01	1.17E-01	1.17E-01	1.16E-01	1.09E-01
1.37E+02	1.71E-01	1.17E-01	1.16E-01	1.17E-01	1.17E-01	1.16E-01	1.09E-01
1.38E+02	1.71E-01	1.17E-01	1.16E-01	1.17E-01	1.16E-01	1.16E-01	1.09E-01
1.39E+02	1.71E-01	1.16E-01	1.16E-01	1.16E-01	1.16E-01	1.16E-01	1.08E-01
1.40E+02	1.70E-01	1.16E-01	1.16E-01	1.16E-01	1.16E-01	1.15E-01	1.08E-01
1.41E+02	1.70E-01	1.16E-01	1.15E-01	1.16E-01	1.16E-01	1.15E-01	1.08E-01
1.42E+02	1.70E-01	1.16E-01	1.15E-01	1.16E-01	1.15E-01	1.15E-01	1.08E-01
1.43E+02	1.69E-01	1.15E-01	1.15E-01	1.15E-01	1.15E-01	1.14E-01	1.07E-01
1.44E+02	1.69E-01	1.15E-01	1.14E-01	1.15E-01	1.15E-01	1.14E-01	1.07E-01
1.45E+02	1.69E-01	1.15E-01	1.14E-01	1.15E-01	1.14E-01	1.14E-01	1.07E-01
1.46E+02	1.68E-01	1.14E-01	1.14E-01	1.15E-01	1.14E-01	1.14E-01	1.07E-01
1.47E+02	1.68E-01	1.14E-01	1.14E-01	1.14E-01	1.14E-01	1.13E-01	1.06E-01
1.48E+02	1.68E-01	1.14E-01	1.13E-01	1.14E-01	1.14E-01	1.13E-01	1.06E-01
1.49E+02	1.67E-01	1.14E-01	1.13E-01	1.14E-01	1.13E-01	1.13E-01	1.06E-01
1.50E+02	1.67E-01	1.13E-01	1.13E-01	1.14E-01	1.13E-01	1.13E-01	1.06E-01
1.51E+02	1.67E-01	1.13E-01	1.13E-01	1.13E-01	1.13E-01	1.12E-01	1.05E-01
1.52E+02	1.66E-01	1.13E-01	1.12E-01	1.13E-01	1.13E-01	1.12E-01	1.05E-01
1.53E+02	1.66E-01	1.13E-01	1.12E-01	1.13E-01	1.12E-01	1.12E-01	1.05E-01
1.54E+02	1.66E-01	1.13E-01	1.12E-01	1.13E-01	1.12E-01	1.12E-01	1.05E-01
1.55E+02	1.66E-01	1.12E-01	1.12E-01	1.12E-01	1.12E-01	1.11E-01	1.04E-01
1.56E+02	1.65E-01	1.12E-01	1.11E-01	1.12E-01	1.12E-01	1.11E-01	1.04E-01
1.57E+02	1.65E-01	1.12E-01	1.11E-01	1.12E-01	1.12E-01	1.11E-01	1.04E-01
1.58E+02	1.65E-01	1.12E-01	1.11E-01	1.12E-01	1.11E-01	1.11E-01	1.04E-01
1.59E+02	1.64E-01	1.11E-01	1.11E-01	1.11E-01	1.11E-01	1.11E-01	1.04E-01
1.60E+02	1.64E-01	1.11E-01	1.11E-01	1.11E-01	1.11E-01	1.10E-01	1.03E-01
1.61E+02	1.64E-01	1.11E-01	1.10E-01	1.11E-01	1.11E-01	1.10E-01	1.03E-01
1.62E+02	1.63E-01	1.11E-01	1.10E-01	1.11E-01	1.10E-01	1.10E-01	1.03E-01
1.63E+02	1.63E-01	1.10E-01	1.10E-01	1.10E-01	1.10E-01	1.10E-01	1.03E-01
1.64E+02	1.63E-01	1.10E-01	1.10E-01	1.10E-01	1.10E-01	1.09E-01	1.03E-01
1.65E+02	1.63E-01	1.10E-01	1.09E-01	1.10E-01	1.10E-01	1.09E-01	1.02E-01
1.66E+02	1.62E-01	1.10E-01	1.09E-01	1.10E-01	1.09E-01	1.09E-01	1.02E-01
1.67E+02	1.62E-01	1.10E-01	1.09E-01	1.10E-01	1.09E-01	1.09E-01	1.02E-01
1.68E+02	1.62E-01	1.09E-01	1.09E-01	1.09E-01	1.09E-01	1.09E-01	1.02E-01
1.69E+02	1.62E-01	1.09E-01	1.09E-01	1.09E-01	1.09E-01	1.08E-01	1.02E-01
1.70E+02	1.61E-01	1.09E-01	1.08E-01	1.09E-01	1.09E-01	1.08E-01	1.01E-01
1.71E+02	1.61E-01	1.09E-01	1.08E-01	1.09E-01	1.08E-01	1.08E-01	1.01E-01
1.72E+02	1.61E-01	1.08E-01	1.08E-01	1.08E-01	1.08E-01	1.08E-01	1.01E-01
1.73E+02	1.61E-01	1.08E-01	1.08E-01	1.08E-01	1.08E-01	1.08E-01	1.01E-01
1.74E+02	1.60E-01	1.08E-01	1.07E-01	1.08E-01	1.08E-01	1.07E-01	1.01E-01
1.75E+02	1.60E-01	1.08E-01	1.07E-01	1.08E-01	1.08E-01	1.07E-01	1.00E-01
1.76E+02	1.60E-01	1.08E-01	1.07E-01	1.08E-01	1.07E-01	1.07E-01	1.00E-01
1.77E+02	1.60E-01	1.07E-01	1.07E-01	1.07E-01	1.07E-01	1.07E-01	1.00E-01
1.78E+02	1.59E-01	1.07E-01	1.07E-01	1.07E-01	1.07E-01	1.07E-01	9.99E-02
1.79E+02	1.59E-01	1.07E-01	1.06E-01	1.07E-01	1.07E-01	1.06E-01	9.97E-02
1.80E+02	1.59E-01	1.07E-01	1.06E-01	1.07E-01	1.06E-01	1.06E-01	9.95E-02
1.81E+02	1.59E-01	1.07E-01	1.06E-01	1.07E-01	1.06E-01	1.06E-01	9.93E-02
1.82E+02	1.58E-01	1.06E-01	1.06E-01	1.06E-01	1.06E-01	1.06E-01	9.91E-02
1.83E+02	1.58E-01	1.06E-01	1.06E-01	1.06E-01	1.06E-01	1.06E-01	9.89E-02
1.84E+02	1.58E-01	1.06E-01	1.06E-01	1.06E-01	1.06E-01	1.05E-01	9.87E-02
1.85E+02	1.58E-01	1.06E-01	1.05E-01	1.06E-01	1.06E-01	1.05E-01	9.86E-02
1.86E+02	1.57E-01	1.06E-01	1.05E-01	1.06E-01	1.05E-01	1.05E-01	9.84E-02
1.87E+02	1.57E-01	1.05E-01	1.05E-01	1.05E-01	1.05E-01	1.05E-01	9.82E-02
1.88E+02	1.57E-01	1.05E-01	1.05E-01	1.05E-01	1.05E-01	1.05E-01	9.80E-02
1.89E+02	1.57E-01	1.05E-01	1.05E-01	1.05E-01	1.05E-01	1.04E-01	9.79E-02
1.90E+02	1.57E-01	1.05E-01	1.04E-01	1.05E-01	1.05E-01	1.04E-01	9.77E-02
1.91E+02	1.56E-01	1.05E-01	1.04E-01	1.05E-01	1.04E-01	1.04E-01	9.76E-02
1.92E+02	1.56E-01	1.04E-01	1.04E-01	1.05E-01	1.04E-01	1.04E-01	9.74E-02
1.93E+02	1.56E-01	1.04E-01	1.04E-01	1.04E-01	1.04E-01	1.04E-01	9.72E-02
1.94E+02	1.56E-01	1.04E-01	1.04E-01	1.04E-01	1.04E-01	1.04E-01	9.71E-02
1.95E+02	1.56E-01	1.04E-01	1.03E-01	1.04E-01	1.04E-01	1.03E-01	9.69E-02
1.96E+02	1.55E-01	1.04E-01	1.03E-01	1.04E-01	1.04E-01	1.03E-01	9.67E-02
1.97E+02	1.55E-01	1.04E-01	1.03E-01	1.04E-01	1.03E-01	1.03E-01	9.65E-02
1.98E+02	1.55E-01	1.03E-01	1.03E-01	1.03E-01	1.03E-01	1.03E-01	9.64E-02
1.99E+02	1.55E-01	1.03E-01	1.03E-01	1.03E-01	1.03E-01	1.03E-01	9.62E-02
2.00E+02	1.54E-01	1.03E-01	1.03E-01	1.03E-01	1.03E-01	1.02E-01	9.61E-02
2.01E+02	1.54E-01	1.03E-01	1.02E-01	1.03E-01	1.03E-01	1.02E-01	9.59E-02
2.02E+02	1.54E-01	1.03E-01	1.02E-01	1.03E-01	1.03E-01	1.02E-01	9.57E-02
2.03E+02	1.54E-01	1.03E-01	1.02E-01	1.03E-01	1.02E-01	1.02E-01	9.56E-02
2.04E+02	1.54E-01	1.02E-01	1.02E-01	1.02E-01	1.02E-01	1.02E-01	9.54E-02
2.05E+02	1.54E-01	1.02E-01	1.02E-01	1.02E-01	1.02E-01	1.02E-01	9.53E-02
2.06E+02	1.53E-01	1.02E-01	1.02E-01	1.02E-01	1.02E-01	1.01E-01	9.51E-02
2.07E+02	1.53E-01	1.02E-01	1.01E-01	1.02E-01	1.02E-01	1.01E-01	9.49E-02
2.08E+02	1.53E-01	1.02E-01	1.01E-01	1.02E-01	1.02E-01	1.01E-01	9.48E-02
2.09E+02	1.53E-01	1.02E-01	1.01E-01	1.02E-01	1.01E-01	1.01E-01	9.46E-02
2.10E+02	1.52E-01	1.01E-01	1.01E-01	1.01E-01	1.01E-01	1.01E-01	9.45E-02
2.11E+02	1.52E-01	1.01E-01	1.01E-01	1.01E-01	1.01E-01	1.01E-01	9.43E-02
2.12E+02	1.52E-01	1.01E-01	1.01E-01	1.01E-01	1.01E-01	1.01E-01	9.42E-02
2.13E+02	1.52E-01	1.01E-01	1.01E-01	1.01E-01	1.01E-01	1.00E-01	9.40E-02
2.14E+02	1.52E-01	1.01E-01	1.00E-01	1.01E-01	1.01E-01	1.00E-01	9.39E-02
2.15E+02	1.51E-01	1.01E-01	1.00E-01	1.01E-01	1.00E-01	1.00E-01	9.37E-02
2.16E+02	1.51E-01	1.00E-01	1.00E-01	1.00E-01	1.00E-01	9.99E-02	9.36E-02
2.17E+02	1.51E-01	1.00E-01	9.99E-02	1.00E-01	1.00E-01	9.97E-02	9.35E-02
2.18E+02	1.51E-01	1.00E-01	9.98E-02	1.00E-01	9.99E-02	9.96E-02	9.33E-02
2.19E+02	1.51E-01	1.00E-01	9.96E-02	1.00E-01	9.98E-02	9.94E-02	9.32E-02
2.20E+02	1.50E-01	9.98E-02	9.95E-02	9.98E-02	9.96E-02	9.93E-02	9.30E-02


==> figures/graphs/door-singlesample-data.txt <==
Sample	PT	WFPG
1	4.27E+00	6.36E+00
2	4.23E+00	2.78E+00
3	4.68E+00	2.92E+00
4	4.85E+00	2.81E+00
5	4.62E+00	2.44E+00
6	4.59E+00	2.36E+00
7	4.12E+00	3.17E+00
8	5.36E+00	2.51E+00
9	5.58E+00	2.42E+00
10	5.14E+00	2.31E+00
11	3.83E+00	2.60E+00
12	4.64E+00	2.88E+00
13	4.74E+00	2.68E+00
14	5.00E+00	2.61E+00
15	4.63E+00	2.91E+00
16	4.48E+00	3.10E+00
17	3.90E+00	3.45E+00
18	4.67E+00	2.82E+00
19	3.82E+00	2.64E+00
20	6.81E+00	2.56E+00
21	3.77E+00	2.11E+00
22	5.56E+00	2.27E+00
23	4.25E+00	2.33E+00
24	4.36E+00	2.40E+00
25	4.04E+00	2.78E+00
26	4.19E+00	2.38E+00
27	4.86E+00	2.99E+00
28	5.06E+00	2.51E+00
29	3.59E+00	2.20E+00
30	3.93E+00	2.41E+00
31	4.85E+00	3.45E+00


==> figures/maingraphs/bathroom-mse-sample-merged.csv <==
Sample;PT;WFPG-np-mis;WFPG-p-mis
4;0.2290191;0.2228433;0.221964
8;0.2266376;0.2123609;0.2096727
12;0.2247831;0.2030063;0.1986566
16;0.2230122;0.1947057;0.1894457
20;0.2214366;0.1873424;0.1814788
24;0.2199431;0.1805241;0.1739557
28;0.2185257;0.1742326;0.1670424
32;0.217105;0.1684197;0.1606399
36;0.2157798;0.163048;0.1547014
40;0.2144356;0.1581122;0.1492628
44;0.213082;0.1536469;0.1441854
48;0.2117966;0.1493853;0.1394701
52;0.2105218;0.1454443;0.1351418
56;0.2092647;0.1417045;0.1311188
60;0.2080694;0.1382224;0.1273609
64;0.2068737;0.1349276;0.1238677
68;0.205691;0.1318919;0.1205899
72;0.204481;0.1288999;0.117554
76;0.2033269;0.1260875;0.1146934
80;0.2022;0.1234533;0.1120036
84;0.2010477;0.1209048;0.1093445
88;0.1998936;0.1185475;0.1069019
92;0.1988291;0.1162707;0.1046214
96;0.1977725;0.1141101;0.1024192
100;0.1966988;0.1120934;0.1003703
104;0.1956347;0.1101094;0.0984558
108;0.1946151;0.1082003;0.0966093
112;0.1936172;0.1064082;0.0948441
116;0.192601;0.1046218;0.0931984
120;0.1915996;0.1029554;0.0916161
124;0.190604;0.1012918;0.09008
128;0.1896141;0.0997433;0.088613
132;0.1886123;0.098234;0.0871655
136;0.1875848;0.0967791;0.0857632
140;0.1866038;0.0954368;0.0844823
144;0.1856374;0.0941599;0.0832236
148;0.1847135;0.0928856;0.0820006
152;0.183777;0.0916844;0.0808135
156;0.1828834;0.0904804;0.0797045
160;0.1819495;0.0893629;0.0786516
164;0.1810473;0.088264;0.077621
168;0.1801625;0.0872178;0.0765956
172;0.1792592;0.0861664;0.0755671
176;0.1783734;0.0851709;0.0746366
180;0.1774846;0.0841625;0.0737106
184;0.1766371;0.0832312;0.0728213
188;0.1757815;0.0822809;0.071951
192;0.1749187;0.0813846;0.0711111
196;0.1741045;0.0804981;0.0703023
200;0.1732767;0.0796282;0.0695116
204;0.1724673;0.0788058;0.0687481
208;0.1716301;0.0780202;0.0680164
212;0.170803;0.0772162;0.0672958
216;0.1700143;0.0764171;0.0666011
220;0.1692101;0.0756603;0.0658882
224;0.1683881;0.0749423;0.0652413
228;0.1675853;0.0742582;0.0646081
232;0.166782;0.073566;0.0639934
236;0.1660149;0.0728847;0.0633669
240;0.1652392;0.0722144;0.0627718
244;0.164477;0.0715787;0.0621915
248;0.1637381;0.0709305;0.0616312
252;0.1629529;0.0703285;0.0610818
256;0.1621874;0.0697398;0.0605351
260;0.1614251;0.0691569;0.0600211
264;0.1606667;0.0685767;0.0594703
268;0.1599045;0.0680093;0.0589669
272;0.1591641;0.0674269;0.0584834
276;0.1584426;0.0668626;0.0580124
280;0.157704;0.0663204;0.0575212
284;0.1569572;0.0657978;0.0570462
288;0.1562223;0.0653027;0.0565959
292;0.1554992;0.0648134;0.0561498
296;0.1547892;0.0643174;0.0557108
300;0.1540717;0.0638276;0.0552756
304;0.1534009;0.0633526;0.0548596
308;0.1527196;0.0628769;0.0544504
312;0.152033;0.0624147;0.0540409
316;0.1513963;0.061959;0.0536609
320;0.1507372;0.061541;0.0532601
324;0.150062;0.0611094;0.0528919
328;0.1493866;0.0606913;0.0525155
332;0.1487169;0.0602834;0.0521408
336;0.1480827;0.0598649;0.0517788
340;0.1474205;0.0594688;0.0514096
344;0.1467728;0.0590882;0.0510601
348;0.1461277;0.0587087;0.0507305
352;0.1454971;0.0583221;0.0503848
356;0.1448664;0.0579435;0.0500553
360;0.1442492;0.0576037;0.049736
364;0.1436474;0.0572502;0.0494069
368;0.1430432;0.0569017;0.0491178
372;0.1423877;0.0565459;0.0487963
376;0.1418009;0.0562332;0.0484929
380;0.1412188;0.0559089;0.0481774
384;0.1406438;0.0555631;0.047878
388;0.1400178;0.0552498;0.0475931
392;0.1394337;0.0549229;0.0473006
396;0.1388332;0.0545943;0.0470168
400;0.1382402;0.0542739;0.046744
404;0.137684;0.0539631;0.0464674
408;0.1371433;0.0536629;0.0461975
412;0.1365767;0.0533613;0.045943
416;0.1359621;0.0530582;0.0456713
420;0.1353981;0.0527761;0.0454206
424;0.134857;0.052496;0.0451618
428;0.1343089;0.0522171;0.0449189
432;0.1337597;0.0519296;0.0446695
436;0.1332133;0.0516459;0.0444342
440;0.1326904;0.0513735;0.0442033
444;0.1321354;0.0511119;0.0439501
448;0.1315967;0.0508472;0.0437183
452;0.1310758;0.0505976;0.0434924
456;0.1305795;0.0503311;0.0432704
460;0.1300713;0.050073;0.0430483
464;0.1295601;0.0498245;0.0428147
468;0.1290367;0.0495772;0.042596
472;0.1285082;0.0493352;0.0423825
476;0.1279898;0.0490957;0.0421736
480;0.1274914;0.0488826;0.0419618
484;0.1269956;0.0486419;0.0417366
488;0.126499;0.0484077;0.0415432
492;0.125999;0.0481848;0.0413387
496;0.1255129;0.0479631;0.0411381
500;0.1250407;0.0477462;0.0409376
504;0.1245512;0.0475252;0.0407504
508;0.124072;0.0473021;0.040564
512;0.1235558;0.0470822;0.0403818
516;0.1230715;0.0468769;0.0401973
520;0.1225863;0.0466654;0.0400084
524;0.1221087;0.0464519;0.0398272
528;0.1216586;0.0462593;0.0396495
532;0.1211885;0.0460591;0.039473
536;0.120725;0.0458391;0.0392946
540;0.120272;0.0456366;0.0391246
544;0.1198016;0.0454384;0.0389547
548;0.1193433;0.0452368;0.0387818
552;0.1188918;0.0450462;0.0386139
556;0.1184276;0.0448507;0.0384486
560;0.1179689;0.0446703;0.0382883
564;0.117531;0.0444734;0.0381291
568;0.1170902;0.0442932;0.0379689
572;0.1166458;0.0441069;0.0377996
576;0.116182;0.0439217;0.037646
580;0.1157669;0.0437459;0.0374922
584;0.115345;0.0435741;0.0373471
588;0.1149152;0.0434021;0.037185
592;0.1144964;0.0432295;0.0370382
596;0.1140627;0.0430687;0.0368907
600;0.1136316;0.0429019;0.0367348
604;0.113205;0.0427349;0.0365838
608;0.1127858;0.0425636;0.0364382
612;0.112385;0.042395;0.0362898
616;0.1119558;0.0422313;0.0361602
620;0.1115279;0.0420785;0.0360191
624;0.1111345;0.0419143;0.0358778
628;0.1107344;0.0417477;0.0357401
632;0.1103279;0.0415989;0.0355952
636;0.1099194;0.0414395;0.0354585
640;0.1094975;0.0412893;0.0353123
644;0.1091125;0.0411395;0.0351837
648;0.1087146;0.0409903;0.0350484
652;0.1083159;0.0408322;0.0349186
656;0.1079145;0.040674;0.0347879
660;0.1075078;0.0405247;0.0346579
664;0.1071145;0.040379;0.0345266
668;0.1067455;0.0402326;0.0344057
672;0.1063554;0.0400893;0.034284
676;0.1059895;0.0399331;0.034156
680;0.1056125;0.0397914;0.0340357
684;0.1052469;0.039647;0.0339116
688;0.1048783;0.03951;0.0337947
692;0.1045067;0.0393736;0.0336845
696;0.1041335;0.0392405;0.0335591
700;0.1037553;0.0391017;0.0334382
704;0.1033814;0.038977;0.03332
708;0.1030284;0.0388395;0.0332068
712;0.1026713;0.0387141;0.0330982
716;0.1022987;0.0385787;0.0329829
720;0.1019305;0.0384548;0.032872
724;0.1015698;0.0383267;0.0327603
728;0.1012059;0.0382032;0.0326455
732;0.100849;0.038076;0.0325357
736;0.1004908;0.0379433;0.0324267
740;0.1001662;0.0378193;0.0323216
744;0.0998089;0.0376938;0.0322188
748;0.0994563;0.0375731;0.0321195
752;0.0991233;0.0374463;0.0320103
756;0.0987815;0.0373321;0.0319036
760;0.0984508;0.0372068;0.0318033
764;0.0981318;0.0370909;0.0316959
768;0.0978031;0.0369775;0.0315928
772;0.0974709;0.0368581;0.0314879
776;0.0971381;0.0367484;0.0313914
780;0.0968148;0.0366355;0.031296
784;0.0964916;0.036517;0.0311946
788;0.0961676;0.0364126;0.0310957
792;0.0958558;0.0363054;0.0309979
796;0.0955491;0.0361961;0.0309004
800;0.0952272;0.0360845;0.0308027
804;0.0949118;0.0359747;0.0307078
808;0.0945994;0.0358603;0.0306121
812;0.0942688;0.0357498;0.0305184
816;0.0939451;0.0356463;0.0304281
820;0.0936326;0.0355444;0.0303366
824;0.0933218;0.0354448;0.0302432
828;0.0930227;0.035345;0.0301531
832;0.0927158;0.0352442;0.0300584
836;0.0924112;0.0351425;0.029968
840;0.0920941;0.0350431;0.0298779
844;0.0917786;0.0349376;0.0297928
848;0.0914823;0.0348351;0.029707
852;0.0911845;0.0347234;0.0296201
856;0.0908809;0.0346303;0.0295322
860;0.0905816;0.0345333;0.0294491
864;0.0902947;0.0344337;0.0293669
868;0.0899951;0.0343367;0.0292782
872;0.089702;0.0342389;0.0291924
876;0.089398;0.0341434;0.0291058
880;0.0891053;0.034039;0.0290234
884;0.0888087;0.033949;0.0289478
888;0.0885129;0.033848;0.0288645
892;0.0882334;0.0337558;0.0287813
896;0.0879769;0.0336677;0.0287002
900;0.0877067;0.0335766;0.0286184
904;0.0874289;0.0334892;0.0285369
908;0.0871621;0.0334035;0.0284618
912;0.0868903;0.0333261;0.0283707
916;0.0865999;0.0332385;0.0282974
920;0.0863266;0.033149;0.0282139
924;0.0860602;0.0330598;0.0281364
928;0.0857903;0.0329725;0.0280584
932;0.0855298;0.0328839;0.0279818
936;0.0852568;0.0327915;0.0278995
940;0.0850095;0.032701;0.0278285
944;0.0847454;0.032616;0.0277539
948;0.0844669;0.0325272;0.0276804
952;0.084173;0.0324424;0.0276066
956;0.0839143;0.0323566;0.0275376
960;0.08364;0.0322752;0.0274649
964;0.083385;0.0321897;0.0273975
968;0.083139;0.0321098;0.0273229
972;0.0828696;0.0320252;0.0272527
976;0.0826151;0.0319405;0.0271805
980;0.0823617;0.0318542;0.0271093
984;0.0821062;0.0317793;0.0270394
988;0.0818469;0.0317011;0.0269725
992;0.0815806;0.0316177;0.0269034
996;0.0813312;0.0315336;0.0268356
1000;0.0810849;0.0314531;0.0267677
1004;0.0808362;0.0313734;0.0266987
1008;0.0805982;0.0312935;0.026631
1012;0.0803504;0.03122;0.0265645
1016;0.0800879;0.0311401;0.0265
1020;0.0798494;0.0310656;0.0264356
1024;0.0795975;0.0309923;0.0263671


==> figures/maingraphs/bathroom-mse-time-extended.csv <==
Time;PT;WFPG-np-mis;WFPG-p-mis
10;0.2361529;0.2361682;0.2361682
20;0.2060894;0.1728186;0.1902895
30;0.1859617;0.13931;0.1610856
40;0.1691924;0.1193972;0.1397772
50;0.1550612;0.1047914;0.1244146
60;0.1424392;0.0935028;0.113407
70;0.1313813;0.0848424;0.1045797
80;0.1218881;0.0778723;0.0975872
90;0.1132522;0.0723606;0.0912513
100;0.1056584;0.0677807;0.0860936
110;0.0986979;0.063932;0.0813004
120;0.0927585;0.0605953;0.0775693
130;0.0874122;0.0576171;0.0739679
140;0.0825725;0.0549794;0.0707815
150;0.0782021;0.0526576;0.0680524
160;0.0739225;0.0504887;0.0655765
170;0.0699941;0.0484744;0.0631611
180;0.0662902;0.0467101;0.0611062
190;0.0629534;0.0451826;0.0591498
200;0.059895;0.0437884;0.0573279
210;0.0570775;0.042458;0.0555628
220;0.0544383;0.0411951;0.0538933
230;0.0520457;0.0399653;0.0524501
240;0.0498614;0.0388305;0.0510325
250;0.0479094;0.0377797;0.0497429
260;0.0459971;0.0368074;0.0484316
270;0.0442697;0.0358451;0.0473222
280;0.0426442;0.0349574;0.0461838
290;0.0411228;0.0341124;0.0451577
300;0.039652;0.0333294;0.0441219
310;0.0382463;0.0325496;0.043189
320;0.0369393;0.031847;0.0423218
330;0.035714;0.0311646;0.0414597
340;0.0345598;0.0305072;0.0406527
350;0.0334629;0.0298702;0.0399272
360;0.0324022;0.0292634;0.0391726


==> figures/maingraphs/bathroom-sample-merged.csv <==
Sample;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
4;0.9243035;0.9068354;0.914136;0.9076457;0.9148042
8;0.9226751;0.8833559;0.8984373;0.8823789;0.8977602
12;0.9207131;0.8638262;0.8838799;0.8608771;0.8809749
16;0.9187247;0.8478487;0.8709099;0.8425495;0.8663109
20;0.9167282;0.8341364;0.859036;0.8281963;0.8535979
24;0.9146701;0.8225812;0.8477921;0.8163009;0.8411434
28;0.9125311;0.8125389;0.8372005;0.8056009;0.8296195
32;0.9103792;0.8037344;0.8273106;0.7964525;0.8189605
36;0.9082617;0.7959066;0.8182812;0.7881467;0.8088076
40;0.9060411;0.7891157;0.8098866;0.7807225;0.7996392
44;0.903858;0.7829471;0.8024527;0.7739326;0.7909418
48;0.9017038;0.7772511;0.7952464;0.7679465;0.7827105
52;0.8995565;0.7720131;0.7884612;0.7622393;0.7752568
56;0.897358;0.7670383;0.7818244;0.7570187;0.7682655
60;0.8951939;0.7625488;0.7759402;0.7518623;0.7616798
64;0.8931454;0.758265;0.770179;0.7470967;0.7552965
68;0.890887;0.7544324;0.7646596;0.742408;0.7490643
72;0.8885524;0.7508009;0.7594244;0.7383358;0.7434938
76;0.8863597;0.7474043;0.7545043;0.7342982;0.7381325
80;0.8842351;0.7440718;0.7496184;0.7305077;0.733081
84;0.8821536;0.7410233;0.7448946;0.7269005;0.7280475
88;0.8799605;0.7381074;0.7406009;0.7235129;0.7233143
92;0.8778168;0.7352666;0.7364568;0.7202706;0.7189573
96;0.875748;0.7325376;0.7325134;0.7171268;0.7147906
100;0.8736334;0.7299765;0.7285031;0.7141799;0.7107778
104;0.8715494;0.7274778;0.7246252;0.7113097;0.7067112
108;0.8695611;0.7251069;0.72089;0.7083324;0.7031654
112;0.8676035;0.7227299;0.7174786;0.7056474;0.6994948
116;0.8655311;0.7204462;0.71405;0.7029911;0.6960189
120;0.8634764;0.7182325;0.710808;0.7003313;0.6928025
124;0.8614339;0.7160366;0.7074835;0.6979045;0.6893942
128;0.8593461;0.7138254;0.7044089;0.695497;0.6861761
132;0.8573031;0.7118176;0.701288;0.6932699;0.6828474
136;0.8552125;0.7098042;0.6983807;0.6909673;0.6797335
140;0.8531842;0.7078292;0.6954904;0.688828;0.676824
144;0.8511993;0.7059596;0.6927141;0.6867399;0.6740201
148;0.8492366;0.7040663;0.6900079;0.684725;0.6712649
152;0.8472014;0.7022459;0.6873401;0.6826212;0.6684206
156;0.8453265;0.7005027;0.6846474;0.6806812;0.6657416
160;0.8433475;0.698759;0.6822212;0.678803;0.6630996
164;0.841392;0.6971008;0.6797938;0.6769496;0.6605013
168;0.8395215;0.6955889;0.6773722;0.6751871;0.6579873
172;0.8375738;0.6939763;0.6749802;0.673232;0.6554797
176;0.8357275;0.6923668;0.6726556;0.6715195;0.6531391
180;0.833776;0.6908054;0.670392;0.6697273;0.6507488
184;0.8318062;0.6892881;0.6682771;0.6681295;0.6485141
188;0.8298361;0.6878172;0.6660191;0.6663811;0.6461641
192;0.8279312;0.6863875;0.6639835;0.6647804;0.6439727
196;0.8260522;0.6849941;0.6618137;0.6631412;0.6418253
200;0.8242297;0.683599;0.6597477;0.661631;0.6396276
204;0.8224193;0.6822411;0.6577999;0.6600903;0.6375105
208;0.8205673;0.6809012;0.6559463;0.6585868;0.6354554
212;0.8188335;0.6795001;0.6539388;0.6570784;0.6335046
216;0.8170956;0.678197;0.6519547;0.6555375;0.6316125
220;0.8153557;0.6769271;0.6500106;0.6541203;0.6296599
224;0.8134528;0.6756291;0.6481355;0.6526947;0.6277783
228;0.811626;0.674443;0.646384;0.6512364;0.6258758
232;0.8098304;0.6732209;0.6446431;0.6498797;0.6240286
236;0.8080673;0.6718955;0.6428365;0.6485056;0.6221102
240;0.8062787;0.6706923;0.6411144;0.6470917;0.620281
244;0.8044897;0.6694466;0.6393961;0.6458002;0.6185077
248;0.8027662;0.668289;0.6376314;0.6445482;0.6167103
252;0.8010202;0.6671889;0.63608;0.6432729;0.6149432
256;0.7992917;0.6660721;0.634485;0.6420052;0.613263
260;0.7976133;0.6650911;0.6329307;0.6407607;0.6116033
264;0.7958437;0.6639518;0.6313236;0.639586;0.6099051
268;0.7940905;0.6629267;0.6296856;0.6383526;0.6083103
272;0.7924417;0.6618413;0.6280283;0.6371228;0.6067309
276;0.7907631;0.6608064;0.6265047;0.6358591;0.6051095
280;0.7889737;0.6597268;0.6248884;0.6346705;0.603608
284;0.7872517;0.6586558;0.6234351;0.6334035;0.6020281
288;0.785525;0.6575978;0.622008;0.6321918;0.6005919
292;0.7838397;0.656566;0.620603;0.6311154;0.5989746
296;0.7822176;0.6556051;0.6191784;0.6299907;0.597508
300;0.7804931;0.6546687;0.6178238;0.6288947;0.596143
304;0.7789414;0.6536783;0.6163632;0.627771;0.5947275
308;0.7773073;0.6527005;0.6149027;0.626676;0.5933229
312;0.7757097;0.6517864;0.6135161;0.6256779;0.5918744
316;0.7741727;0.6508764;0.6120667;0.6246465;0.5905483
320;0.7725516;0.6499792;0.6108097;0.6236286;0.5891364
324;0.770965;0.6490171;0.609482;0.6225715;0.5877556
328;0.7693409;0.6481138;0.608214;0.6214945;0.5864193
332;0.7677701;0.6471996;0.606967;0.6203697;0.5850984
336;0.7662522;0.6462362;0.6056726;0.6192967;0.5838006
340;0.7647054;0.6453936;0.6043793;0.6182964;0.5824418
344;0.763099;0.6445501;0.6031515;0.6174499;0.5811775
348;0.7615429;0.6436136;0.6018972;0.6164854;0.579945
352;0.7600785;0.6427267;0.6005928;0.6154978;0.5785862
356;0.7585322;0.6419479;0.5993513;0.6145998;0.5774314
360;0.7570236;0.6411341;0.5982946;0.6136847;0.5762331
364;0.7555748;0.6403168;0.5971894;0.612834;0.574995
368;0.7541192;0.639471;0.595968;0.6119373;0.5737844
372;0.7525703;0.6386631;0.5947967;0.6111228;0.5725522
376;0.7511382;0.6378586;0.5937156;0.6102518;0.5713668
380;0.7497618;0.6370575;0.5926195;0.6094368;0.5702186
384;0.7483497;0.6361982;0.5915143;0.6085182;0.5690144
388;0.7468098;0.6352603;0.5904452;0.6076528;0.5678957
392;0.7453565;0.634419;0.5893;0.6068111;0.5668083
396;0.7438887;0.6336312;0.5881582;0.6058493;0.5656853
400;0.7423666;0.6328592;0.5870357;0.6049941;0.564567
404;0.7410107;0.6321251;0.5859064;0.6042219;0.5634238
408;0.7396818;0.6313851;0.5848877;0.6034054;0.5623814
412;0.7383079;0.6306247;0.5838696;0.6024902;0.5613064
416;0.7368749;0.6298511;0.5828778;0.6017461;0.5602266
420;0.7355121;0.6291492;0.5818874;0.6008741;0.559221
424;0.7342025;0.6284946;0.5808849;0.6001093;0.5580747
428;0.7328867;0.6278214;0.5798926;0.5993952;0.5571098
432;0.7315137;0.6270534;0.5789125;0.5986032;0.5560037
436;0.7301168;0.6263949;0.577831;0.597748;0.5550206
440;0.7288511;0.6256824;0.5767705;0.5969862;0.5540361
444;0.7274805;0.6249863;0.5759037;0.5962033;0.5529603
448;0.7261434;0.6243057;0.5749726;0.5954446;0.5519499
452;0.7248143;0.6236513;0.5740745;0.5945942;0.551029
456;0.7235437;0.6229347;0.5731013;0.5938388;0.5501018
460;0.7223287;0.6222451;0.5721177;0.5931084;0.5490692
464;0.7210601;0.6215012;0.5712077;0.5923922;0.5480539
468;0.7198079;0.6208366;0.570245;0.5916409;0.5471137
472;0.7184815;0.6201599;0.569297;0.5909155;0.5461627
476;0.7172451;0.6194758;0.5684003;0.5902966;0.5453082
480;0.7160124;0.6187993;0.5675758;0.5895963;0.5443336
484;0.7147121;0.6181386;0.5667135;0.5889158;0.5433967
488;0.7134181;0.6174428;0.5658666;0.5882609;0.5424747
492;0.7121795;0.6167866;0.564955;0.5876322;0.5415949
496;0.7109377;0.6161715;0.5640993;0.587016;0.540635
500;0.7097046;0.6154447;0.5632329;0.5862644;0.5397522
504;0.7084879;0.6147857;0.5624464;0.5856351;0.5389397
508;0.7072519;0.6141169;0.5616604;0.5850132;0.5381125
512;0.7060086;0.6135176;0.5607821;0.5843416;0.5372737
516;0.7047399;0.6129062;0.5599447;0.5837031;0.5364503
520;0.7034817;0.6122984;0.5591249;0.5830765;0.5356126
524;0.7023095;0.6116419;0.5582327;0.582461;0.5347512
528;0.7011074;0.6110374;0.5574184;0.581807;0.5339131
532;0.6998684;0.6103694;0.556637;0.5812275;0.5331283
536;0.6987405;0.6097069;0.5557858;0.5805945;0.5322621
540;0.697574;0.6091076;0.5549703;0.5799746;0.5314844
544;0.6963954;0.6084682;0.5541657;0.579331;0.5306486
548;0.6952272;0.60788;0.5533192;0.5786524;0.5297762
552;0.6941155;0.6073152;0.5525968;0.5780253;0.5290232
556;0.6929386;0.6067183;0.5517695;0.5773996;0.5282061
560;0.6917161;0.6061527;0.5510595;0.5768523;0.5274727
564;0.6905564;0.6055552;0.5502854;0.5762467;0.5266787
568;0.6893646;0.604982;0.5494501;0.5757343;0.5259483
572;0.6881954;0.6043864;0.548673;0.5751164;0.5251183
576;0.6870506;0.6037865;0.5479154;0.5745189;0.5243417
580;0.6859678;0.6032549;0.547152;0.5739564;0.5236015
584;0.6848564;0.6026604;0.5464169;0.5733761;0.5228809
588;0.6837869;0.6020949;0.5456771;0.5728207;0.5221305
592;0.6826916;0.6016015;0.5449613;0.5722471;0.5214211
596;0.6815181;0.6009897;0.5442179;0.5716289;0.5207067
600;0.6804398;0.6004071;0.5435056;0.5710221;0.5199414
604;0.6792643;0.5998732;0.5428233;0.5703965;0.5191411
608;0.6781828;0.5993421;0.5421343;0.5698801;0.518391
612;0.6771672;0.5988642;0.5414462;0.5692748;0.5176398
616;0.6760445;0.5983208;0.5407522;0.5686999;0.5169644
620;0.6749295;0.5977851;0.5400199;0.5681375;0.5162176
624;0.673896;0.5972853;0.539274;0.5675502;0.5155511
628;0.6727761;0.5967647;0.5384967;0.566989;0.5148211
632;0.6717159;0.5962652;0.537787;0.5664915;0.5140553
636;0.6706455;0.5957148;0.5370928;0.5658905;0.5133141
640;0.669492;0.5952616;0.5363664;0.5653492;0.5125606
644;0.668499;0.594732;0.5356938;0.5648217;0.5118839
648;0.6674004;0.5942656;0.5350689;0.5642796;0.5111845
652;0.6662837;0.5936986;0.5344321;0.5637639;0.5104921
656;0.6652364;0.5931892;0.5337291;0.5632321;0.5098152
660;0.6641656;0.5927332;0.5330715;0.562676;0.5091745
664;0.6631072;0.5922822;0.5324349;0.5621099;0.5084446
668;0.6621149;0.5918412;0.5317442;0.5615437;0.5077713
672;0.6611031;0.5913398;0.5311248;0.5610059;0.5071856
676;0.6601113;0.5908587;0.5303928;0.5604569;0.5065567
680;0.6591055;0.590447;0.5297305;0.5599198;0.50582
684;0.6581336;0.5899681;0.5290427;0.5593964;0.5051908
688;0.6571246;0.5894609;0.5284501;0.5588742;0.5045007
692;0.6561389;0.5890015;0.5277617;0.5583525;0.5039236
696;0.6552054;0.588486;0.5271059;0.557932;0.503212
700;0.6541997;0.5879908;0.5264822;0.5574325;0.5026121
704;0.653204;0.5875371;0.525872;0.5569174;0.5020201
708;0.6522449;0.5870811;0.5252185;0.5563788;0.5013525
712;0.6513337;0.5865389;0.5245472;0.555868;0.5007746
716;0.6503233;0.5861027;0.5239149;0.5553463;0.5001326
720;0.6493711;0.5856351;0.5232506;0.5548576;0.4995008
724;0.6484257;0.5851547;0.5226409;0.5543258;0.4988785
728;0.6474563;0.5846891;0.5220349;0.5538883;0.4982856
732;0.6464515;0.5842208;0.5213711;0.553414;0.4976439
736;0.6454847;0.5837376;0.5206805;0.5529549;0.4970129
740;0.644641;0.5832881;0.5200342;0.5524927;0.4964559
744;0.6436909;0.5828921;0.5193909;0.5519949;0.4958294
748;0.6427287;0.5824893;0.518799;0.5514582;0.4952784
752;0.6417364;0.582028;0.5181835;0.5509848;0.4946249
756;0.6408102;0.581607;0.5176163;0.5504876;0.494041
760;0.6399402;0.581165;0.5170553;0.5500187;0.4934555
764;0.6390601;0.5807366;0.51647;0.5495621;0.4928742
768;0.6381576;0.5803066;0.5159418;0.5490793;0.492289
772;0.6372581;0.5799194;0.5153667;0.5485669;0.4917187
776;0.6363383;0.5795494;0.5147902;0.5480464;0.4911273
780;0.6354053;0.5791521;0.5142071;0.5475739;0.4905386
784;0.6345233;0.5787327;0.5136186;0.5471061;0.4899279
788;0.6336221;0.5782757;0.5131252;0.5466451;0.4893824
792;0.6327862;0.5778482;0.5125995;0.5461551;0.488755
796;0.6319803;0.5774242;0.5120484;0.5457036;0.4881783
800;0.6310703;0.5770323;0.5114828;0.5452419;0.4875852
804;0.6302522;0.5766574;0.5109293;0.5448458;0.4870126
808;0.6294221;0.5762708;0.510363;0.5444167;0.4864841
812;0.628533;0.5759315;0.5098085;0.5439507;0.4859431
816;0.6276021;0.5755275;0.5092796;0.5435245;0.4854019
820;0.6267373;0.5750851;0.5087817;0.5430297;0.4848281
824;0.6258506;0.5746626;0.5082851;0.5426096;0.4842997
828;0.6250225;0.5742571;0.5077048;0.5421895;0.4837751
832;0.624178;0.5738949;0.5072255;0.5417506;0.4831811
836;0.6233538;0.5734705;0.5066643;0.5413065;0.4826526
840;0.6224659;0.5730769;0.506188;0.5408518;0.4821115
844;0.6216537;0.5726432;0.5056487;0.5404247;0.4816186
848;0.6207635;0.5722867;0.5050777;0.5399638;0.4811244
852;0.6199399;0.5718935;0.5045074;0.5395137;0.4806055
856;0.6191053;0.57153;0.5039707;0.5390512;0.480046
860;0.6182607;0.5711739;0.5034919;0.5386134;0.4795464
864;0.6174856;0.5707818;0.5029901;0.5381564;0.4789871
868;0.6166942;0.5703672;0.5024753;0.5377058;0.4784211
872;0.6159143;0.5700355;0.5019407;0.5373238;0.4778366
876;0.615036;0.5696877;0.5014639;0.5369198;0.4773045
880;0.614221;0.569323;0.5009109;0.536504;0.4767452
884;0.6133715;0.5689454;0.5004157;0.5360903;0.4762783
888;0.612565;0.5685589;0.4998419;0.5356844;0.4757465
892;0.6117464;0.5681787;0.4993459;0.5352575;0.4752464
896;0.6110159;0.5678266;0.4988897;0.5348691;0.4747446
900;0.610237;0.5675041;0.4984363;0.5344388;0.4742432
904;0.6094534;0.567144;0.4979932;0.5340539;0.4737008
908;0.6086664;0.5667545;0.4975508;0.5336246;0.4731685
912;0.6079059;0.5663673;0.4971418;0.5332558;0.4726013
916;0.6070989;0.5659811;0.4966446;0.5328763;0.4720924
920;0.6063238;0.5656332;0.4961565;0.5324449;0.4716329
924;0.6055288;0.5652791;0.4956466;0.5319866;0.4711835
928;0.6047599;0.5649201;0.4951155;0.5315788;0.4707192
932;0.6039695;0.5645797;0.4946326;0.5312142;0.4702392
936;0.6031989;0.5642937;0.494074;0.5308375;0.4697202
940;0.6024978;0.5639048;0.4935662;0.5304313;0.4692612
944;0.6017534;0.5635687;0.4930624;0.5300928;0.4687549
948;0.6009808;0.5632156;0.4925705;0.5297209;0.4683446
952;0.6001384;0.5628846;0.4921314;0.5292955;0.4678857
956;0.5993756;0.5625228;0.4916538;0.5288552;0.4674166
960;0.598559;0.5621495;0.4912067;0.5284885;0.466932
964;0.59784;0.5618206;0.4906885;0.5281047;0.4664549
968;0.5971712;0.5613629;0.4901969;0.5277138;0.4659195
972;0.5964378;0.5609933;0.4896974;0.5273373;0.4654433
976;0.5957135;0.560669;0.4892025;0.5269313;0.4649338
980;0.5950299;0.560325;0.4887002;0.5265467;0.4644743
984;0.5942885;0.5600064;0.4882713;0.5261474;0.4640298
988;0.5935147;0.5596563;0.4877955;0.5257968;0.4635667
992;0.5927501;0.5593557;0.4873115;0.525422;0.4630781
996;0.5920255;0.5590449;0.4868468;0.525052;0.4626335
1000;0.5912734;0.5587003;0.4863714;0.5246767;0.4621893
1004;0.5905142;0.5583523;0.4859128;0.5243481;0.4617326
1008;0.5898183;0.557972;0.4854124;0.5239847;0.4612644
1012;0.5890574;0.557681;0.4850067;0.5236247;0.4607987
1016;0.5882934;0.5573587;0.4845577;0.5232496;0.4603937
1020;0.5875589;0.5570071;0.4841425;0.5228494;0.4599679
1024;0.5868374;0.5566778;0.483763;0.5225338;0.4595224


==> figures/maingraphs/bathroom-time-extended.csv <==
Time;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
10;0.8839588;0;0.8297727;0;0.8585337
20;0.843658;0;0.7702931;0;0.8080899
30;0.8072829;0;0.7316066;0;0.7692449
40;0.7749195;0;0.7014143;0;0.7398708
50;0.7449249;0;0.6763164;0;0.7181842
60;0.7179852;0;0.6554762;0;0.7000929
70;0.6942303;0;0.6374944;0;0.685108
80;0.6719677;0;0.6224172;0;0.6708969
90;0.6520798;0;0.6092857;0;0.658896
100;0.6335176;0;0.5977522;0;0.6471553
110;0.6169394;0;0.5871943;0;0.6375747
120;0.6020751;0;0.577059;0;0.6280742
130;0.5884883;0;0.5679885;0;0.6195048
140;0.5757657;0;0.5595118;0;0.6118091
150;0.5629984;0;0.5513903;0;0.6047705
160;0.5511359;0;0.5436807;0;0.5975159
170;0.5397339;0;0.5366572;0;0.5909796
180;0.5292519;0;0.530457;0;0.5848531
190;0.519516;0;0.5244303;0;0.5789716
200;0.510197;0;0.5186844;0;0.5730572
210;0.501305;0;0.5130298;0;0.5673143
220;0.4930254;0;0.5073966;0;0.5621318
230;0.4853815;0;0.5021853;0;0.557023
240;0.478602;0;0.4970652;0;0.5521328
250;0.4717369;0;0.4922711;0;0.5473021
260;0.4654264;0;0.4875463;0;0.5429648
270;0.4593642;0;0.4831211;0;0.5385334
280;0.4534635;0;0.4788314;0;0.5344432
290;0.4476772;0;0.4748362;0;0.5302401
300;0.4420265;0;0.4705682;0;0.5264261
310;0.4367085;0;0.4667469;0;0.5227145
320;0.4316074;0;0.4630632;0;0.5188701
330;0.4266649;0;0.4592957;0;0.5152851
340;0.4219193;0;0.455695;0;0.5119273
350;0.4173796;0;0.4521012;0;0.5084551
360;0.4131033;0;0.4486912;0;0.505413


==> figures/maingraphs/bathroom-time-merged.csv <==
Time;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
4.000000000000000000e+00;7.380895018577575684e-01;7.378979325294494629e-01;7.378979325294494629e-01;7.378979325294494629e-01;7.378979325294494629e-01
8.000000000000000000e+00;6.903697252273559570e-01;5.947961211204528809e-01;6.231112480163574219e-01;6.434334516525268555e-01;6.771566867828369141e-01
1.200000000000000000e+01;6.481246352195739746e-01;5.561131238937377930e-01;5.688549280166625977e-01;5.914979577064514160e-01;6.198214292526245117e-01
1.600000000000000000e+01;6.121306419372558594e-01;5.358597636222839355e-01;5.358473062515258789e-01;5.677798390388488770e-01;5.834233164787292480e-01
2.000000000000000000e+01;5.838869214057922363e-01;5.211864113807678223e-01;5.137978792190551758e-01;5.503237843513488770e-01;5.608572363853454590e-01
2.400000000000000000e+01;5.587694644927978516e-01;5.106628537178039551e-01;4.963675439357757568e-01;5.370978713035583496e-01;5.403725504875183105e-01
2.800000000000000000e+01;5.374948382377624512e-01;5.011644959449768066e-01;4.825367629528045654e-01;5.263790488243103027e-01;5.248322486877441406e-01
3.200000000000000000e+01;5.183349251747131348e-01;4.931411743164062500e-01;4.714444875717163086e-01;5.186242461204528809e-01;5.123279690742492676e-01
3.600000000000000000e+01;5.014652013778686523e-01;4.870361387729644775e-01;4.616257548332214355e-01;5.123149156570434570e-01;5.012047886848449707e-01
4.000000000000000000e+01;4.856621623039245605e-01;4.816435277462005615e-01;4.531297981739044189e-01;5.061245560646057129e-01;4.929480552673339844e-01
4.400000000000000000e+01;4.718435406684875488e-01;4.764048457145690918e-01;4.457471668720245361e-01;5.008471608161926270e-01;4.847535192966461182e-01
4.800000000000000000e+01;4.592620134353637695e-01;4.714069664478302002e-01;4.388795197010040283e-01;4.955079555511474609e-01;4.781202673912048340e-01
5.200000000000000000e+01;4.487577676773071289e-01;4.662550687789916992e-01;4.328039586544036865e-01;4.912072718143463135e-01;4.717264473438262939e-01
5.600000000000000000e+01;4.389903545379638672e-01;4.621401131153106689e-01;4.272041022777557373e-01;4.872271120548248291e-01;4.666262865066528320e-01
6.000000000000000000e+01;4.298794567584991455e-01;4.582051932811737061e-01;4.216931462287902832e-01;4.826220571994781494e-01;4.619961082935333252e-01
6.400000000000000000e+01;4.216890931129455566e-01;4.543679356575012207e-01;4.166839718818664551e-01;4.791965484619140625e-01;4.566230475902557373e-01
6.800000000000000000e+01;4.142832159996032715e-01;4.507798850536346436e-01;4.120093584060668945e-01;4.758434295654296875e-01;4.521701931953430176e-01
7.200000000000000000e+01;4.068599045276641846e-01;4.475731849670410156e-01;4.076761305332183838e-01;4.726405143737792969e-01;4.480645060539245605e-01
7.600000000000000000e+01;3.998273909091949463e-01;4.445851445198059082e-01;4.033811688423156738e-01;4.695015847682952881e-01;4.441489577293395996e-01
8.000000000000000000e+01;3.937134742736816406e-01;4.415639042854309082e-01;3.994997441768646240e-01;4.667319953441619873e-01;4.406410157680511475e-01
8.400000000000000000e+01;3.876246809959411621e-01;4.384573996067047119e-01;3.960715830326080322e-01;4.639621675014495850e-01;4.371244609355926514e-01
8.800000000000000000e+01;3.820168375968933105e-01;4.357610344886779785e-01;3.929941058158874512e-01;4.614696502685546875e-01;4.338751435279846191e-01
9.200000000000000000e+01;3.769109547138214111e-01;4.329920411109924316e-01;3.899181187152862549e-01;4.593225121498107910e-01;4.309651553630828857e-01
9.600000000000000000e+01;3.719209432601928711e-01;4.303756058216094971e-01;3.868964612483978271e-01;4.568658769130706787e-01;4.281389117240905762e-01
1.000000000000000000e+02;3.671488165855407715e-01;4.281067252159118652e-01;3.841788172721862793e-01;4.545582532882690430e-01;4.255202114582061768e-01
1.040000000000000000e+02;3.628509342670440674e-01;4.257258176803588867e-01;3.813573718070983887e-01;4.523460566997528076e-01;4.230216443538665771e-01
1.080000000000000000e+02;3.590892851352691650e-01;4.236800670623779297e-01;3.788706660270690918e-01;4.501705467700958252e-01;4.208783507347106934e-01
1.120000000000000000e+02;3.553002476692199707e-01;4.215425550937652588e-01;3.761170208454132080e-01;4.478900432586669922e-01;4.185623228549957275e-01
1.160000000000000000e+02;3.515410423278808594e-01;4.193671643733978271e-01;3.736733794212341309e-01;4.460239112377166748e-01;4.160977602005004883e-01
1.200000000000000000e+02;3.481642305850982666e-01;4.172294437885284424e-01;3.714860975742340088e-01;4.439181983470916748e-01;4.137552380561828613e-01


==> figures/maingraphs/cornellBox-mse-sample-merged.csv <==
Sample;PT;WFPG-np-mis;WFPG-p-mis
4;0.0021486;0.0022276;0.0018252
8;0.0012124;0.001202;0.0009395
12;0.0008842;0.0008471;0.000653
16;0.0007147;0.0006655;0.0005128
20;0.0006121;0.0005554;0.0004299
24;0.0005422;0.000483;0.0003745
28;0.0004918;0.0004302;0.0003351
32;0.0004539;0.0003906;0.0003053
36;0.0004245;0.0003597;0.0002827
40;0.0004005;0.0003348;0.0002642
44;0.0003811;0.0003143;0.0002492
48;0.000365;0.0002973;0.0002367
52;0.0003512;0.0002829;0.0002261
56;0.0003393;0.0002705;0.0002172
60;0.0003293;0.0002599;0.0002093
64;0.0003204;0.0002153;0.0002026
68;0.0003125;0.0002067;0.0001966
72;0.0003055;0.0002347;0.0001912
76;0.0002991;0.0001699;0.0001863
80;0.0002934;0.0001865;0.0001819
84;0.0002878;0.0002166;0.0001779
88;0.0002834;0.000153;0.0001746
92;0.0002215;0.0001713;0.0001714
96;0.0002752;0.0002032;0.0001684
100;0.0002716;0.0001403;0.0001656
104;0.0002684;0.0001368;0.0001631
108;0.0002074;0.0001333;0.0001607
112;0.0001591;0.0001204;0.0001586
116;0.0001561;0.0001273;0.0001566
120;0.0001536;0.0001246;0.0001547
124;0.0001512;0.0001221;0.0001528
128;0.0001942;0.000143;0.0001513


==> figures/maingraphs/cornellBox-mse-time-merged.csv <==
Time;PT;WFPG-np-mis;WFPG-p-mis
1;0.0072286;0.0072286;0.0072286
2;0.0009447;0.0010835;0.0014625
3;0.0005741;0.0006341;0.0008427
4;0.0004458;0.0004686;0.00061
5;0.0003726;0.000382;0.0004883
6;0.0003366;0.0002954;0.0004137
7;0.0003106;0.0002589;0.0003633
8;0.0002919;0.0002328;0.0003269
9;0.000278;0.0001909;0.0002992
10;0.0002089;0.0001976;0.0002778
11;0.0001994;0.0001624;0.0002602
12;0.0001921;0.000152;0.0002463
13;0.0001864;0.0001662;0.0002343
14;0.0001354;0.000136;0.000224
15;0.000131;0.0001297;0.0002152
16;0.0001271;0.0001242;0.0002077
17;0.0001696;0.0001192;0.000201
18;0.0001209;0.000115;0.0001951
19;0.0001185;0.0001111;0.0001898
20;0.000083;0.0000977;0.0001853
21;0.0000808;0.0001047;0.000181
22;0.0000789;0.0001019;0.0001771
23;0.0000772;0.0000994;0.0001737
24;0.0000755;0.0000868;0.0001706
25;0.0001072;0.0000849;0.0001678
26;0.0000728;0.0000829;0.000165
27;0.0000716;0.0000914;0.0001625
28;0.0000704;0.0000793;0.0001602
29;0.0001027;0.0000777;0.0001582
30;0.0000684;0.0000762;0.0001563
31;0.0001008;0.0000855;0.0001544
32;0.0000666;0.0000737;0.0001203
33;0.0000657;0.0000724;0.0001186
34;0.0000649;0.0000713;0.0001496
35;0.0000642;0.0000702;0.0001156
36;0.0000634;0.0000691;0.0001142
37;0.0000627;0.0000787;0.0001129
38;0.0000419;0.0000672;0.0001116
39;0.0000949;0.000077;0.000091
40;0.0000609;0.0000655;0.0000898


==> figures/maingraphs/cornellBox-sample-merged.csv <==
Sample;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
4;0.1847473;0.2542835;0.1987873;0.2104038;0.1870337
8;0.1403606;0.203559;0.1556568;0.1612447;0.1468345
12;0.1192683;0.1762267;0.135867;0.137484;0.129927
16;0.1064894;0.1584666;0.1240603;0.1227037;0.1204286
20;0.0974835;0.1457057;0.1161977;0.1123561;0.1142503
24;0.0906356;0.1360167;0.1106342;0.1045592;0.1099328
28;0.0852957;0.1283734;0.106324;0.0983614;0.1066921
32;0.08083;0.1219785;0.1029646;0.0933535;0.1042349
36;0.0771727;0.1166868;0.1002079;0.0891666;0.1022721
40;0.073973;0.1121242;0.0979797;0.0855858;0.1006886
44;0.0712295;0.1081467;0.0960394;0.0825145;0.0994332
48;0.0689107;0.1046234;0.0944266;0.0798218;0.0984122
52;0.0668005;0.1015453;0.0930506;0.07736;0.0974951
56;0.0648738;0.098625;0.0918531;0.0751986;0.0967067
60;0.0631738;0.0960667;0.0908326;0.0732626;0.0960687
64;0.0615847;0.0937029;0.089905;0.0714067;0.0955011
68;0.0601223;0.091531;0.0890152;0.0697885;0.0949463
72;0.058803;0.0895046;0.0882363;0.0682603;0.0944857
76;0.0575378;0.087638;0.0875846;0.0668866;0.0940697
80;0.0563816;0.085929;0.0869859;0.0655973;0.0937199
84;0.0553067;0.0844188;0.0864402;0.0643648;0.0933911
88;0.0542965;0.0829252;0.0859071;0.0632606;0.0931033
92;0.0533744;0.0815652;0.0854646;0.0622134;0.0928152
96;0.0525197;0.0802502;0.0850625;0.061203;0.0925511
100;0.0517214;0.0790521;0.0846312;0.0602957;0.0923034
104;0.0509771;0.0778827;0.0842627;0.0593996;0.0920593
108;0.0502287;0.0768413;0.0839221;0.0585718;0.0918569
112;0.0495097;0.0757944;0.0835928;0.0578004;0.0916947
116;0.0488359;0.0748307;0.0833051;0.0570475;0.0915366
120;0.0481995;0.0739001;0.0830474;0.0563378;0.0913733
124;0.047608;0.072992;0.0827959;0.0556376;0.0912244
128;0.0470151;0.0721342;0.0825436;0.0549835;0.0910683


==> figures/maingraphs/cornellBox-time-merged.csv <==
Time;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
1;0.3147682;0.3147682;0.3147682;0.3147682;0.3147682
2;0.1235319;0.1879941;0.1495075;0.180241;0.1723987
3;0.0938119;0.1488944;0.1221872;0.1419963;0.1416741
4;0.0798607;0.128392;0.1099088;0.1225146;0.1271585
5;0.0700421;0.1153848;0.1024718;0.1100053;0.1187063
6;0.0644308;0.1052932;0.0977212;0.1011229;0.1130246
7;0.0597644;0.0979363;0.0942253;0.0944484;0.1091022
8;0.0560946;0.0925231;0.0916039;0.0891226;0.1061182
9;0.0531589;0.0881476;0.0897118;0.0846936;0.1038497
10;0.0506092;0.0845065;0.0881599;0.081002;0.1020387
11;0.0483618;0.0813117;0.0869018;0.0778226;0.1005639
12;0.0464581;0.0785063;0.0858511;0.0750413;0.0993367
13;0.0449443;0.076016;0.0849665;0.072642;0.0982778
14;0.0435346;0.0738213;0.0841979;0.070554;0.0973343
15;0.0422315;0.0718594;0.0835229;0.0686021;0.0965818
16;0.0410326;0.0701456;0.0829728;0.0671701;0.0959511
17;0.0399677;0.068492;0.0825122;0.065865;0.0954299
18;0.0390791;0.0669756;0.082051;0.0646754;0.0949372
19;0.0382739;0.065607;0.0816974;0.0632512;0.094474
20;0.0374333;0.0643526;0.0813953;0.06219;0.094075
21;0.0366792;0.0631565;0.0810881;0.0611689;0.0936939
22;0.0359482;0.0620308;0.0808112;0.0602646;0.0933439
23;0.0353369;0.0609587;0.0805524;0.059192;0.0930393
24;0.0346861;0.0599403;0.0802862;0.0583506;0.0927835
25;0.034084;0.0590212;0.08012;0.0573792;0.092507
26;0.0336336;0.0581705;0.0799212;0.0566118;0.0922504
27;0.0331651;0.057338;0.0797318;0.0559136;0.0920431
28;0.032661;0.0565742;0.0795655;0.0552471;0.0918428
29;0.0322595;0.0558307;0.079411;0.0546058;0.0916194
30;0.0318541;0.0551172;0.0792603;0.053998;0.0914261
31;0.031469;0.0544316;0.0791447;0.0533822;0.0912891
32;0.0310644;0.0537608;0.0789967;0.0528407;0.091148
33;0.0306502;0.053122;0.0788982;0.052295;0.0910091
34;0.0302955;0.0525358;0.0787922;0.0517872;0.0908677
35;0.0299581;0.0519912;0.078693;0.0512551;0.0907252
36;0.029608;0.0514552;0.0785753;0.0507293;0.0906097
37;0.0292913;0.0509437;0.0785007;0.0502451;0.0904919
38;0.0289713;0.0504525;0.0784006;0.0496704;0.0903854
39;0.0287043;0.0499516;0.0783178;0.0492314;0.0902797
40;0.0284326;0.0494723;0.0782352;0.0488251;0.0901773


==> figures/maingraphs/cornellEnclosed-mse-sample-merged.csv <==
Sample;PT;WFPG-np-mis;WFPG-p-mis
4;0.1578818;0.0725219;0.0660584
8;0.1436709;0.035377;0.0308983
12;0.1307449;0.0222961;0.0194443
16;0.1193069;0.0161333;0.0140824
20;0.1093047;0.0126357;0.0110554
24;0.1004139;0.010391;0.0091268
28;0.092708;0.0088642;0.0077999
32;0.0858732;0.0077544;0.0068294
36;0.0798106;0.0069055;0.0061002
40;0.0744523;0.0062519;0.0055218
44;0.069527;0.0057207;0.0050486
48;0.0651955;0.0052753;0.0046523
52;0.0612825;0.0049032;0.0043247
56;0.0577304;0.0045864;0.0040467
60;0.0544889;0.0043101;0.0038049
64;0.051535;0.0040673;0.0035893
68;0.0487955;0.0038507;0.0034023
72;0.0463276;0.0036584;0.0032353
76;0.0440162;0.003485;0.0030873
80;0.0419347;0.0033302;0.0029527
84;0.0399898;0.0031937;0.002833
88;0.0382052;0.0030699;0.0027198
92;0.0365663;0.0029522;0.0026161
96;0.0350313;0.0028461;0.0025224
100;0.0336076;0.0027465;0.0024374
104;0.0322778;0.0026565;0.0023543
108;0.0310307;0.0025713;0.0022783
112;0.0298817;0.0024945;0.0022089
116;0.0287865;0.0024226;0.0021429
120;0.0277621;0.0023559;0.0020812
124;0.0268191;0.0022912;0.0020242
128;0.0259144;0.0022297;0.0019707


==> figures/maingraphs/cornellEnclosed-mse-time-merged.csv <==
Time;PT;WFPG-np-mis;WFPG-p-mis
1;0.1687883;0.1687883;0.1687883
2;0.1277685;0.0410734;0.0660584
3;0.0983861;0.0187411;0.0308744
4;0.0798106;0.0119975;0.0193526
5;0.0662396;0.0088943;0.0139898
6;0.0560596;0.0073338;0.0109958
7;0.0487955;0.0061317;0.0091032
8;0.0419347;0.0052855;0.0077752
9;0.0365663;0.0046556;0.0068269
10;0.0322778;0.0041759;0.0060956
11;0.0287865;0.0037921;0.0055204
12;0.0259144;0.0034831;0.0050489
13;0.0234828;0.0032243;0.0046516
14;0.0214538;0.0030062;0.004322
15;0.0197109;0.0028172;0.0040472
16;0.0183058;0.0026718;0.0038067
17;0.0169808;0.0025425;0.0035972
18;0.0158173;0.0024113;0.00341
19;0.014796;0.0023131;0.0032353
20;0.0138927;0.0022088;0.0030851
21;0.0131401;0.0021113;0.0029472
22;0.0124086;0.0020239;0.0028263
23;0.0117426;0.0019452;0.002714
24;0.0111435;0.0019034;0.0026113
25;0.0105992;0.0018629;0.0025169
26;0.010107;0.001795;0.0024306
27;0.0096987;0.0017498;0.0023485
28;0.009274;0.0016909;0.0022732
29;0.0088866;0.0016367;0.0022042
30;0.0085342;0.0015941;0.0021394
31;0.0082063;0.0015467;0.0020797
32;0.0079021;0.0015028;0.0020232
33;0.0076418;0.0014617;0.0019701
34;0.0073976;0.0014283;0.0019191
35;0.007148;0.0013912;0.0018714
36;0.0069353;0.0013558;0.0018271
37;0.0067291;0.0013229;0.0017853
38;0.0065375;0.0012919;0.0017452
39;0.0063581;0.0012666;0.0017075
40;0.006174;0.001238;0.0016707


==> figures/maingraphs/cornellEnclosed-sample-merged.csv <==
Sample;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
4;0.9514493;0.6706744;0.7296683;0.645583;0.7213639
8;0.9248134;0.518317;0.5689757;0.4810622;0.5548475
12;0.8960364;0.4450447;0.4868833;0.4062304;0.4720561
16;0.8670276;0.3988471;0.4356834;0.3608345;0.4211544
20;0.8391346;0.366769;0.3993625;0.3295715;0.3854695
24;0.8123449;0.3422107;0.3718642;0.3064234;0.358693
28;0.7874631;0.3228133;0.350068;0.2887351;0.3378976
32;0.7638023;0.307141;0.3325939;0.2742418;0.3209275
36;0.7416998;0.2938789;0.3178075;0.2620536;0.3068948
40;0.7218155;0.2827635;0.3054753;0.2517893;0.29503
44;0.7026012;0.2731081;0.2947354;0.2429925;0.2847868
48;0.6850338;0.264583;0.2852508;0.2351279;0.2755137
52;0.6686565;0.2570699;0.2770632;0.2281887;0.2673273
56;0.6531528;0.2503082;0.2697039;0.2220142;0.260361
60;0.6387589;0.2442062;0.2630864;0.2165483;0.2539146
64;0.6251493;0.2388076;0.2569544;0.2116568;0.2480708
68;0.6122748;0.2336959;0.251273;0.207097;0.2427115
72;0.6004136;0.2291041;0.2460493;0.2029415;0.2378744
76;0.5888838;0.2247541;0.2412913;0.1991446;0.2333821
80;0.5779493;0.2207558;0.2369159;0.1955412;0.2293032
84;0.5676707;0.2170134;0.2328398;0.1923102;0.2255873
88;0.5580145;0.2135729;0.2290775;0.1891709;0.2219042
92;0.5489671;0.2104656;0.225484;0.1863362;0.2183567
96;0.5401099;0.207368;0.222098;0.1836467;0.2152116
100;0.5317465;0.2043806;0.2189535;0.1810955;0.2122359
104;0.523901;0.2017092;0.2160852;0.178687;0.2092876
108;0.5162699;0.1991335;0.2132199;0.176432;0.2065049
112;0.5090645;0.1966642;0.210645;0.1742935;0.2040466
116;0.502123;0.1943536;0.2081001;0.1723237;0.2016667
120;0.4953725;0.1921471;0.2057538;0.1703977;0.1992968
124;0.4891909;0.1901321;0.2034799;0.1685321;0.1971183
128;0.4829494;0.1881804;0.2012187;0.1667013;0.1950773
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;


==> figures/maingraphs/cornellEnclosed-time-merged.csv <==
Time;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
1;0.9673787;0.9673787;0.9673787;0.9673787;0.9673787
2;0.8888162;0.4956652;0.598371;0.645583;0.7213639
3;0.8059409;0.389781;0.4587342;0.4805022;0.5546787
4;0.7416998;0.3317391;0.3918057;0.4049456;0.4711267
5;0.6893179;0.2966228;0.3504655;0.359443;0.4198802
6;0.6458197;0.2747082;0.3254732;0.3283426;0.3846069
7;0.6122748;0.2584466;0.3035377;0.3052682;0.3585804
8;0.5779493;0.243934;0.2858006;0.2872314;0.3377603
9;0.5489671;0.2321668;0.271654;0.2727398;0.3210764
10;0.523901;0.2233188;0.2600057;0.2607211;0.3069157
11;0.502123;0.2157783;0.2501248;0.250383;0.29506
12;0.4829494;0.2092446;0.2414942;0.2417831;0.2848165
13;0.4658763;0.2034191;0.2340777;0.2341089;0.2756651
14;0.4507787;0.1977177;0.2274889;0.2273541;0.2676761
15;0.4368177;0.1932868;0.2215307;0.2213842;0.2605953
16;0.4249584;0.1884519;0.2169008;0.215936;0.2540471
17;0.4134711;0.1847052;0.2126202;0.2109431;0.2483552
18;0.4027305;0.1808055;0.2081432;0.2064526;0.2430833
19;0.3929352;0.1771616;0.2046147;0.2024754;0.2379229
20;0.3839102;0.1739547;0.2008216;0.19865;0.2333979
21;0.3759169;0.1707476;0.1971745;0.1950917;0.2291115
22;0.3679921;0.1679242;0.1939906;0.1918646;0.2251833
23;0.3603174;0.1655803;0.1910068;0.1888957;0.2217261
24;0.3533119;0.1633242;0.1893033;0.185953;0.2183589
25;0.346663;0.161012;0.1877445;0.1832315;0.2151354
26;0.3405137;0.1588528;0.1849777;0.180708;0.2121704
27;0.3351544;0.1570826;0.1831838;0.1783912;0.2092897
28;0.3295183;0.1553064;0.1807714;0.1761331;0.2066478
29;0.324137;0.1534501;0.178525;0.1739283;0.2040329
30;0.319134;0.151622;0.1766725;0.1718361;0.2014793
31;0.3144126;0.1501407;0.1746463;0.1699462;0.1992208
32;0.3098576;0.1485086;0.1726216;0.168063;0.1970149
33;0.305804;0.1469649;0.170793;0.1662895;0.1949509
34;0.3019239;0.1455894;0.1692846;0.1646322;0.1929435
35;0.297864;0.1441585;0.167607;0.1630385;0.1910136
36;0.2943695;0.1429325;0.1660704;0.1615643;0.1892663
37;0.2908597;0.141587;0.1645944;0.1601968;0.1875438
38;0.287598;0.1404527;0.1631147;0.1587622;0.1859236
39;0.284455;0.1392936;0.1619265;0.1573702;0.1842993
40;0.2812071;0.1382061;0.1605551;0.1560056;0.1827228


==> figures/maingraphs/sponza-mse-sample-merged.csv <==
Sample;PT;WFPG-np-mis;WFPG-p-mis
4;0.0390984;0.0167698;0.0155821
8;0.0223325;0.0083506;0.0077909
12;0.0153796;0.0057012;0.0053092
16;0.0116393;0.004387;0.0040756
20;0.0093402;0.003588;0.003329
24;0.0077914;0.00305;0.0028322
28;0.0066725;0.0026635;0.0024665
32;0.0058334;0.0023656;0.0021934
36;0.005184;0.0021276;0.0019752
40;0.0046665;0.0019381;0.0017996
44;0.0042437;0.0017814;0.0016535
48;0.0038902;0.0016499;0.0015326
52;0.0035918;0.0015387;0.0014282
56;0.0033367;0.001441;0.0013377
60;0.0031157;0.0013574;0.0012596
64;0.0029213;0.0012825;0.0011895
68;0.0027491;0.0012169;0.0011283
72;0.0025982;0.0011586;0.0010741
76;0.0024622;0.0011043;0.0010249
80;0.0023393;0.0010557;0.0009796
84;0.0022292;0.0010113;0.0009391
88;0.002128;0.000971;0.0009026
92;0.0020373;0.0009345;0.0008685
96;0.0019535;0.0009009;0.0008364
100;0.0018777;0.0008701;0.0008071
104;0.0018059;0.0008408;0.0007805
108;0.0017398;0.0008146;0.0007555
112;0.0016803;0.0007893;0.0007316
116;0.0016232;0.000766;0.00071
120;0.0015698;0.0007443;0.0006902
124;0.0015192;0.000724;0.0006712
128;0.0014728;0.0007046;0.0006536


==> figures/maingraphs/sponza-mse-time-merged.csv <==
Time;PT;WFPG-np-mis;WFPG-p-mis
2;0.0870473;0.0870473;0.0870473
4;0.01037;0.0109726;0.0211862
6;0.0049098;0.0061801;0.0119792
8;0.0032216;0.0042225;0.0084096
10;0.0023688;0.0032782;0.0062312
12;0.0018959;0.0026839;0.0051382
14;0.0015827;0.0022745;0.0043799
16;0.0013612;0.001977;0.0038214
18;0.0012019;0.0017508;0.0033901
20;0.0010716;0.0015724;0.002986
22;0.0009669;0.0014264;0.0027181
24;0.0008851;0.0013064;0.0024938
26;0.0008126;0.0011983;0.0023036
28;0.0007513;0.001106;0.0021447
30;0.0006995;0.0010267;0.0019772
32;0.0006541;0.0009594;0.0018587
34;0.0006141;0.0008997;0.0017533
36;0.0005793;0.0008481;0.0016594
38;0.0005471;0.0008018;0.0015738
40;0.0005198;0.0007605;0.0014968


==> figures/maingraphs/sponza-sample-merged.csv <==
Sample;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
4;0.5514784;0;0.4095497;0;0.3988877
8;0.4449811;0;0.3150114;0;0.3063347
12;0.3862219;0;0.270577;0;0.2629438
16;0.347389;0;0.243416;0;0.2362762
20;0.3192751;0;0.2242476;0;0.2176556
24;0.2975174;0;0.209822;0;0.2041333
28;0.2798118;0;0.1984898;0;0.1931893
32;0.2651905;0;0.1893436;0;0.1843476
36;0.2529212;0;0.1815363;0;0.1769423
40;0.2423617;0;0.1750117;0;0.1707496
44;0.2333021;0;0.1693316;0;0.1654635
48;0.2253199;0;0.1644519;0;0.1608915
52;0.2181206;0;0.1601555;0;0.1567134
56;0.2116059;0;0.1562851;0;0.152972
60;0.2058316;0;0.1528736;0;0.149659
64;0.200551;0;0.1496807;0;0.1466603
68;0.1956093;0;0.1467675;0;0.1438972
72;0.1911962;0;0.1442361;0;0.1414404
76;0.1869993;0;0.1417742;0;0.1391248
80;0.1831249;0;0.1395788;0;0.1370247
84;0.1794935;0;0.1374724;0;0.1350913
88;0.1760608;0;0.1354757;0;0.1332573
92;0.1729054;0;0.1336397;0;0.1314812
96;0.1700222;0;0.1319443;0;0.1298888
100;0.1671805;0;0.1302891;0;0.1283913
104;0.1645426;0;0.1288086;0;0.1269329
108;0.162045;0;0.1274026;0;0.1255792
112;0.1597091;0;0.126029;0;0.1242769
116;0.1574498;0;0.1247951;0;0.1230617
120;0.1553238;0;0.1235731;0;0.121967
124;0.1533494;0;0.1224414;0;0.1209312
128;0.1514562;0;0.1213567;0;0.1199087


==> figures/maingraphs/sponza-time-merged.csv <==
Time;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
2;0.7545907;0;0.7545907;0;0.7545907
4;0.3324859;0;0.3470389;0;0.4429114
6;0.2474585;0;0.2766722;0;0.3595105
8;0.2086317;0;0.2368994;0;0.3137034
10;0.1840782;0;0.2133806;0;0.2783716
12;0.1678635;0;0.1965001;0;0.2573042
14;0.1558456;0;0.1835373;0;0.2410755
16;0.1465912;0;0.173031;0;0.2279572
18;0.1394521;0;0.1647078;0;0.2170347
20;0.1331147;0;0.1575495;0;0.2060522
22;0.1277204;0;0.1513397;0;0.1981333
24;0.1231814;0;0.1460499;0;0.1911981
26;0.1189061;0;0.1409504;0;0.1850443
28;0.1151996;0;0.1363688;0;0.1796477
30;0.1118957;0;0.1321904;0;0.1737066
32;0.108896;0;0.1285396;0;0.1693073
34;0.1061199;0;0.125173;0;0.1652266
36;0.1036092;0;0.1221202;0;0.1614929
38;0.101198;0;0.1193232;0;0.1580587
40;0.0991101;0;0.1167879;0;0.154879


==> figures/maingraphs/veachDoor-mse-sample-merged.csv <==
Sample;PT;WFPG-np-mis;WFPG-p-mis
4;0.1651509;0.1286266;0.0821064
8;0.1384039;0.060671;0.0335988
12;0.1082598;0.0370731;0.0202105
16;0.0840009;0.0262478;0.0143153
20;0.0666372;0.0203676;0.0110388
24;0.0542775;0.0166176;0.0090506
28;0.0450928;0.0140969;0.0077104
32;0.0383312;0.012303;0.0067666
36;0.0332314;0.0109223;0.0060233
40;0.0292631;0.0097931;0.0054844
44;0.0261686;0.0089499;0.0049874
48;0.0235349;0.0081985;0.0045739
52;0.0213947;0.0075705;0.0042481
56;0.0196756;0.0070614;0.0039661
60;0.0181775;0.0066395;0.0037355
64;0.016852;0.0062539;0.0035211
68;0.0157107;0.0059051;0.0033435
72;0.0147035;0.0056281;0.003185
76;0.0138255;0.0053455;0.0030504
80;0.0130059;0.0051293;0.0029025
84;0.0123428;0.0049155;0.0027934
88;0.0117211;0.0047221;0.0026832
92;0.0111385;0.0045456;0.0025905
96;0.0106321;0.0043464;0.0024859
100;0.010184;0.0041936;0.002412
104;0.0097599;0.0040577;0.0023273
108;0.0093833;0.0039289;0.0022598
112;0.0090387;0.0038157;0.0022063
116;0.0087039;0.0036981;0.0021321
120;0.0084137;0.0035849;0.0020726
124;0.008144;0.0034961;0.0020188
128;0.0078832;0.0034057;0.0019758


==> figures/maingraphs/veachDoor-mse-time-merged.csv <==
Time;PT;WFPG-np-mis;WFPG-p-mis
2;0.1797928;0.1797928;0.1797928
4;0.0840009;0.0463603;0.1156591
6;0.0383312;0.0216725;0.0397516
8;0.0235349;0.0140056;0.0254468
10;0.016852;0.0105212;0.0185031
12;0.0130059;0.0085322;0.0145143
14;0.0106321;0.007236;0.0111146
16;0.0090387;0.0062916;0.009498
18;0.0078832;0.0055826;0.0083826
20;0.007033;0.0050394;0.0074523
22;0.0064015;0.0045903;0.0065435
24;0.0058287;0.0042271;0.005983
26;0.0053772;0.0039427;0.0055653
28;0.0050149;0.0036885;0.0051674
30;0.004692;0.0034466;0.0047441
32;0.0044265;0.0032627;0.0044808
34;0.0042004;0.0030906;0.0042259
36;0.0039803;0.002935;0.0039504
38;0.0037947;0.0028;0.0037817
40;0.0036285;0.0026884;0.0036089


==> figures/maingraphs/veachDoor-sample-merged.csv <==
Sample;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
4;0.7599422;0.6938868;0.6212081;0.6084321;0.5324968
8;0.6463228;0.6938868;0.4942918;0.6084321;0.4041069
12;0.5758216;0.6938868;0.4308752;0.6084321;0.3445807
16;0.5276011;0.6938868;0.3902854;0.6084321;0.3083
20;0.4918106;0.6938868;0.3612089;0.6084321;0.2833733
24;0.4639345;0.6938868;0.3390315;0.6084321;0.2645908
28;0.4411226;0.6938868;0.3212045;0.6084321;0.2498642
32;0.4224264;0.6938868;0.3066837;0.6084321;0.2379781
36;0.4066863;0.6938868;0.2941446;0.6084321;0.2281266
40;0.3930396;0.6938868;0.2834778;0.6084321;0.2196489
44;0.3808253;0.6938868;0.2739764;0.6084321;0.2122327
48;0.370067;0.6938868;0.2654631;0.6084321;0.2060547
52;0.3603784;0.6938868;0.2579596;0.6084321;0.2004417
56;0.3518482;0.6938868;0.2513456;0.6084321;0.1954355
60;0.34398;0.6938868;0.2452412;0.6084321;0.190846
64;0.3367002;0.6938868;0.2397839;0.6084321;0.1867623
68;0.3300567;0.6938868;0.2344011;0.6084321;0.1830718
72;0.3239455;0.6938868;0.2297964;0.6084321;0.1796664
76;0.3182597;0.6938868;0.2254345;0.6084321;0.1765609
80;0.3129743;0.6938868;0.2213682;0.6084321;0.1736823
84;0.3078203;0.6938868;0.2175608;0.6084321;0.1711084
88;0.3031306;0.6938868;0.2139516;0.6084321;0.1685749
92;0.2985549;0.6938868;0.2104042;0.6084321;0.1662369
96;0.2943585;0.6938868;0.2071848;0.6084321;0.1640334
100;0.2902943;0.6938868;0.2041623;0.6084321;0.1619852
104;0.2865689;0.6938868;0.2013049;0.6084321;0.1601024
108;0.2830074;0.6938868;0.1986428;0.6084321;0.1582787
112;0.2795951;0.6938868;0.1961248;0.6084321;0.1566131
116;0.2763155;0.6938868;0.1935892;0.6084321;0.1549938
120;0.2730294;0.6938868;0.1912911;0.6084321;0.1534201
124;0.2701597;0.6938868;0.1890424;0.6084321;0.1519825
128;0.2672911;0.6938868;0.1868929;0.6084321;0.1506415
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;
;;;;;


==> figures/maingraphs/veachDoor-time-merged.csv <==
Time;PT;WFPG-np-pure;WFPG-np-mis;WFPG-p-pure;WFPG-p-mis
2;0.9070543;0.9070543;0.9070543;0.9070543;0.9070543
4;0.5276011;0.9070543;0.4590144;0.9070543;0.5998127
6;0.4224264;0.9070543;0.3683626;0.9070543;0.4259989
8;0.370067;0.9070543;0.3215914;0.9070543;0.37008
10;0.3367002;0.9070543;0.2913568;0.9070543;0.3342211
12;0.3129743;0.9070543;0.2697229;0.9070543;0.308447
14;0.2943585;0.9070543;0.253116;0.9070543;0.2833491
16;0.2795951;0.9070543;0.2396966;0.9070543;0.2688645
18;0.2672911;0.9070543;0.2288138;0.9070543;0.2567348
20;0.2568624;0.9070543;0.219367;0.9070543;0.2466826
22;0.2484607;0.9070543;0.2114137;0.9070543;0.2350952
24;0.2406166;0.9070543;0.2043432;0.9070543;0.227795
26;0.2336598;0.9070543;0.1981145;0.9070543;0.2213347
28;0.2274236;0.9070543;0.1926133;0.9070543;0.2156984
30;0.221777;0.9070543;0.1877546;0.9070543;0.2087842
32;0.2166267;0.9070543;0.1833621;0.9070543;0.2041599
34;0.2121457;0.9070543;0.1792728;0.9070543;0.2000377
36;0.2077646;0.9070543;0.1754223;0.9070543;0.1949571
38;0.2036457;0.9070543;0.1719604;0.9070543;0.1914998
40;0.1998321;0.9070543;0.1687986;0.9070543;0.1882992


==> figures/maingraphs/veachDoorSmall-mse-sample-merged.csv <==
Sample;PT;WFPG-np-mis;WFPG-p-mis
4;0.4442436;0.4659904;0.2160686
8;0.1559283;0.1640947;0.0791
12;0.1026984;0.1192884;0.0499769
16;0.0742045;0.0847863;0.0323612
20;0.0662052;0.0802382;0.0227363
24;0.0524191;0.0608566;0.0180497
28;0.0465059;0.0481546;0.0152432
32;0.050918;0.0402737;0.0127863
36;0.0435953;0.0364466;0.0112035
40;0.0401052;0.0313922;0.0099858
44;0.0354179;0.0276523;0.008787
48;0.0314058;0.0249156;0.0088741
52;0.028054;0.0222419;0.0079451
56;0.0252409;0.0202749;0.011081
60;0.0236056;0.018999;0.014261
64;0.0217525;0.0179733;0.0135385
68;0.0200557;0.0361863;0.0125205
72;0.019164;0.0330145;0.0113866
76;0.0210727;0.0322107;0.0103379
80;0.0197602;0.0294354;0.0103099
84;0.0185868;0.0276292;0.009615
88;0.0185631;0.0384029;0.0091043
92;0.0177404;0.0354915;0.0085553
96;0.0166448;0.0341406;0.0082886
100;0.0158729;0.0324091;0.0077643
104;0.0153665;0.0302478;0.0073238
108;0.0145353;0.0282827;0.0068472
112;0.013967;0.0267955;0.0064868
116;0.0134584;0.0251771;0.0061526
120;0.0129405;0.0236104;0.0058564
124;0.0128057;0.0222165;0.0055507
128;0.012291;0.0210524;0.0052764
132;0.0121926;0.0199506;0.0050358
136;0.0116816;0.0188891;0.0048308
140;0.0115007;0.0178251;0.0046289
144;0.0110742;0.0170382;0.0044789
148;0.0105261;0.0163471;0.0042732
152;0.0101446;0.0155908;0.0041165
156;0.0107306;0.0147845;0.0039728
160;0.010565;0.014262;0.0038277
164;0.0116325;0.0138532;0.0037019
168;0.0114022;0.0134968;0.0035766
172;0.0109574;0.0134351;0.0034448
176;0.0107085;0.0128906;0.0033427
180;0.0103253;0.0123941;0.0032137
184;0.0099983;0.0119565;0.0030938
188;0.0097158;0.0115824;0.003016
192;0.0093871;0.0112033;0.0029552
196;0.0091627;0.0118515;0.0029776
200;0.0094173;0.0114671;0.0028828
204;0.0091604;0.0110625;0.0028019
208;0.0091947;0.0107918;0.002831
212;0.0089822;0.0105146;0.0027518
216;0.0087626;0.0101579;0.0026675
220;0.0085463;0.0099187;0.0025803
224;0.0083015;0.0096299;0.0025146
228;0.0080595;0.0093335;0.0024771
232;0.0090526;0.0090249;0.0024164
236;0.0088106;0.0088516;0.0023544
240;0.0086099;0.008622;0.0023095
244;0.0084034;0.0084298;0.0022539
248;0.0082482;0.0082532;0.0022139
252;0.0081453;0.0080698;0.0022002
256;0.0079354;0.0078734;0.0021884
260;0.0078279;0.0077208;0.0021539
264;0.0076529;0.0075541;0.0021108
268;0.0075743;0.0073965;0.0020836
272;0.0073994;0.0072697;0.0020433
276;0.0072298;0.0071134;0.0020753
280;0.0073494;0.0069514;0.0020726
284;0.0071937;0.0067902;0.002038
288;0.0070158;0.0066374;0.0019881
292;0.0070859;0.0064852;0.0019527
296;0.0069798;0.0063839;0.0019242
300;0.0068788;0.0062509;0.0018912
304;0.0067797;0.0062921;0.0018728
308;0.0066513;0.0061791;0.0018407
312;0.0067533;0.0060727;0.0018141
316;0.0066373;0.0059404;0.0017833
320;0.0065698;0.0058352;0.0017564
324;0.0064599;0.0058007;0.0017307
328;0.006365;0.0057158;0.0017087
332;0.006255;0.0055905;0.0016791
336;0.0061433;0.0054778;0.0016515
340;0.0060432;0.0053832;0.0016285
344;0.0059656;0.0053053;0.0015997
348;0.0058518;0.0052144;0.0015799
352;0.0057627;0.0051179;0.0015491
356;0.0056717;0.005043;0.0015376
360;0.005564;0.0049527;0.0015802
364;0.0054697;0.0048564;0.0015664
368;0.0053811;0.004796;0.0015396
372;0.005297;0.0047045;0.0015211
376;0.0052681;0.0046189;0.0015072
380;0.0051899;0.0045261;0.0014795
384;0.00513;0.0044581;0.0014543
388;0.005042;0.0043815;0.0014331
392;0.0049495;0.0043042;0.0014121
396;0.0048662;0.0042464;0.0014081
400;0.0048068;0.004183;0.0013902
404;0.0047623;0.0041544;0.0013714
408;0.0046975;0.0041037;0.0013549
412;0.0046622;0.0040341;0.0014805
416;0.0045915;0.003977;0.0014627
420;0.0045217;0.0039329;0.0014483
424;0.0044514;0.0038781;0.0014259
428;0.0044188;0.0038209;0.0014053
432;0.0043923;0.0037757;0.0014086
436;0.0043437;0.003709;0.0013958
440;0.004323;0.0037125;0.0013774
444;0.0042699;0.0036614;0.0013655
448;0.0042407;0.0036313;0.0013508
452;0.0041912;0.0035849;0.0013341
456;0.0041421;0.0035339;0.001393
460;0.0040796;0.0035173;0.0014021
464;0.0040149;0.0034784;0.0013881
468;0.0039693;0.0034312;0.0013737
472;0.0039332;0.0033849;0.0013547
476;0.0038832;0.0033377;0.0013378
480;0.0038331;0.0032944;0.0013212
484;0.0037981;0.0032516;0.001306
488;0.0037593;0.003219;0.0012871
492;0.0037184;0.0031737;0.001275
496;0.0036759;0.0031311;0.0012586
500;0.0036255;0.0031516;0.0012455
504;0.0035884;0.0031054;0.0012359
508;0.0035524;0.0030643;0.0012186
512;0.00355;0.0030333;0.0012112
516;0.0035197;0.0030104;0.001198
520;0.003479;0.0030087;0.0011915
524;0.0034416;0.0029756;0.0011796
528;0.0034284;0.0029455;0.0011641
532;0.0035164;0.0029377;0.0011504
536;0.0034868;0.0029049;0.0011394
540;0.0034513;0.0028988;0.0011265
544;0.0034252;0.0028663;0.0011135
548;0.0033934;0.0028399;0.0011034
552;0.0033629;0.0028056;0.0010899
556;0.003472;0.0028157;0.0010813
560;0.003458;0.0027835;0.001068
564;0.0034376;0.002758;0.0010838
568;0.0033931;0.0027311;0.0010733
572;0.003371;0.0027032;0.0010714
576;0.0033387;0.0026797;0.0010678
580;0.0033058;0.0026526;0.0010567
584;0.0033034;0.0026256;0.0010432
588;0.0032766;0.002597;0.0010354
592;0.0032756;0.0025746;0.001022
596;0.0032451;0.0025886;0.00101
600;0.0032102;0.0025667;0.0009992
604;0.0031764;0.0025536;0.0009889
608;0.0032816;0.0025257;0.000978
612;0.0032521;0.0025407;0.0009679
616;0.0032273;0.0025362;0.0009589
620;0.0031885;0.0025164;0.000951
624;0.0032027;0.0024921;0.0009412
628;0.003177;0.0024686;0.0009332
632;0.003173;0.0024411;0.0009271
636;0.0031325;0.0024178;0.0009183
640;0.0031072;0.0024172;0.0009125
644;0.0030771;0.0023959;0.000914
648;0.0031052;0.0023903;0.00091
652;0.0030893;0.0023846;0.0009051
656;0.0030531;0.0023642;0.0008952
660;0.0030266;0.0023655;0.0008867
664;0.0029987;0.0038211;0.0008809
668;0.0029768;0.0037817;0.0008783
672;0.0032592;0.0037491;0.000868
676;0.0032358;0.0037077;0.0008611
680;0.0032043;0.0036706;0.0008546
684;0.0031747;0.0036266;0.0008501
688;0.0031429;0.003589;0.0008458
692;0.003128;0.0035601;0.0008359
696;0.0031031;0.0035175;0.0008339
700;0.0030681;0.0034897;0.0008276
704;0.0030424;0.0034583;0.0008251
708;0.0030168;0.0034227;0.0008174
712;0.0029961;0.0033896;0.0008125
716;0.0029713;0.0033593;0.0008121
720;0.002945;0.0033292;0.0008053
724;0.0029344;0.0033059;0.0007994
728;0.0029201;0.003272;0.0007917
732;0.0028975;0.0032448;0.0007863
736;0.0028769;0.0032293;0.000782
740;0.0028587;0.0031952;0.0007742
744;0.0028398;0.003171;0.0007682
748;0.0028256;0.0031456;0.0007607
752;0.002812;0.0031206;0.000773
756;0.0027856;0.0030949;0.0007661
760;0.0027691;0.0030632;0.0007606
764;0.0027514;0.0030385;0.000755
768;0.0027253;0.0030138;0.0007486
772;0.0027028;0.0029936;0.0007521
776;0.0026788;0.0029696;0.0007456
780;0.0026567;0.0029474;0.0007396
784;0.0026343;0.0029559;0.0007331
788;0.0026168;0.0029301;0.0007328
792;0.0026009;0.0029076;0.0007284
796;0.0025794;0.0028854;0.0007238
800;0.00257;0.0028632;0.0007198
804;0.0025493;0.002843;0.0007154
808;0.0025313;0.0028208;0.0007093
812;0.0025158;0.002813;0.0007054
816;0.0025008;0.0027881;0.0007015
820;0.0024881;0.0027665;0.0006987
824;0.0024724;0.002745;0.0006929
828;0.0024514;0.0027468;0.0006931
832;0.0024569;0.002728;0.0006882
836;0.0024389;0.0027092;0.0006842
840;0.0024211;0.0026874;0.00068
844;0.002408;0.0026687;0.0006751
848;0.0023928;0.0026536;0.0006714
852;0.0023916;0.0026347;0.0006655
856;0.0023743;0.002629;0.0006628
860;0.0023547;0.0026099;0.0006571
864;0.0023381;0.0025886;0.0006525
868;0.0023254;0.0025738;0.0006478
872;0.0023048;0.0025509;0.0006433
876;0.0023008;0.0025276;0.0006387
880;0.0022819;0.0025093;0.0006322
884;0.0022756;0.0024908;0.0006426
888;0.0022555;0.0024792;0.0006399
892;0.0022561;0.0024715;0.0006361
896;0.0022441;0.0024511;0.0006347
900;0.0022292;0.002436;0.0006316
904;0.0022134;0.0024212;0.000628
908;0.0021995;0.0024025;0.0006256
912;0.0021829;0.0023895;0.0006226
916;0.0021681;0.0023953;0.0006202
920;0.0021588;0.0023814;0.0006178
924;0.002146;0.0023648;0.0006142
928;0.0021278;0.0023487;0.0006121
932;0.0021144;0.0023359;0.0006093
936;0.0021016;0.0023181;0.0006079
940;0.0020893;0.0023015;0.0006072
944;0.0020744;0.0022853;0.0006021
948;0.0020621;0.002271;0.0005969
952;0.0020512;0.0022531;0.0005927
956;0.0020396;0.0022383;0.0005877
960;0.002035;0.0022355;0.0005858
964;0.0020576;0.0022624;0.0005836
968;0.0020439;0.0022466;0.0005828
972;0.0020379;0.0022299;0.0005792
976;0.0020264;0.0022166;0.0005785
980;0.0020125;0.0022007;0.0005758
984;0.0020122;0.0021873;0.0005731
988;0.0020089;0.002173;0.0005817
992;0.0019965;0.0021602;0.0005782
996;0.0019833;0.0021492;0.0005757
1000;0.0019736;0.0021388;0.0005731
1004;0.001961;0.0021237;0.0005685
1008;0.0019488;0.0021105;0.0005648
1012;0.0019402;0.0020991;0.0005622
1016;0.0019456;0.0020862;0.0005591
1020;0.0019355;0.0020733;0.0005565
1024;0.0019241;0.002059;0.0005523


==> figures/maingraphs/veachDoorSmall-mse-time-merged.csv <==
Time;PT;WFPG-np-mis;WFPG-p-mis
4;1.6927263;1.6927263;1.6927263
8;0.0032699;0.0075566;0.0040713
12;0.0017729;0.0033277;0.0018495
16;0.0012886;0.0021842;0.0013995
20;0.0008987;0.0018671;0.0009029
24;0.0007532;0.0014737;0.0007089
28;0.0005944;0.0013765;0.0005834
32;0.000529;0.0012321;0.0004924
36;0.0004607;0.0011363;0.0004505
40;0.0003941;0.0009734;0.0003957
44;0.0003533;0.0009119;0.0003453
48;0.0003194;0.0008348;0.0003109
52;0.0002871;0.0008536;0.000283
56;0.0002603;0.0007677;0.0002594
60;0.000242;0.0007021;0.0002554

